Temperature and Distance Dependence of Tidal Circularization in Close Binaries: A Catalog of Eclipsing Binaries in the Southern Hemisphere Observed by the TESS Satellite

Tidal forces are important for understanding how close binary stars and compact exoplanetary systems form and evolve. However, tides are difficult to model and significant uncertainties exist about the strength of tides. Here, we investigate tidal circularization in close binaries using a large sample of well-characterised eclipsing systems. We searched TESS photometry from the southern hemisphere for eclipsing binaries. We derive best-fit orbital and stellar parameters by jointly modelling light curves and spectral energy distributions. To determine the eccentricity distribution of eclipsing binaries over a wide range of stellar temperatures ($3\,000-50\,000\,$K) and orbital separations $a/R_1$ ($2-300$), we combine our newly obtained TESS sample with eclipsing binaries observed from the ground and by the Kepler mission. We find a clear dependency of stellar temperature and orbital separation in the eccentricities of close binaries. We compare our observations with predictions of the equilibrium and dynamical tides. We find that while cool binaries agree with the predictions of the equilibrium tide, a large fraction of binaries with temperatures between $6\,250\,$K and $10\,000\,$K and orbital separations between $a/R_1 \sim 4$ and $10$ are found on circular orbits contrary to the predictions of the dynamical tide. This suggests that some binaries with radiative envelopes may be tidally circularised significantly more efficiently than usually assumed. Our findings on orbital circularization have important implications also in the context of hot Jupiters where tides have been invoked to explain the observed difference in the spin-orbit alignment between hot and cool host stars.

==> datafile2.txt <==
Title: Temperature and Distance Dependence of Tidal Circularisation in Close Binaries: A Catalog of Eclipsing Binaries in the Southern Hemisphere Observed by the TESS Satellite
Authors: A. B. Justesen, S. Albrecht
Table: Orbital Parameters of TESS Eclipsing Binaries
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1-  9 I9     ---     TIC    TESS Input Catalog ID
  11- 25 A15    d       P      Orbital period
  27- 41 A15    ---     t1     Time of primary eclipse (TESS Barycentric Julian Date (BJD - 2457000))
  43- 57 A15    ---     t2     Time of secondary eclipse (TESS Barycentric Julian Date (BJD - 2457000))
  59- 73 A15    ---     ecosw  Transformation of eccentricity and longitude of periastron
  75- 89 A15    ---     d1     Depth of primary eclipse
  91-105 A15    ---     d2     Depth of secondary eclipse
 107-121 A15    mag     Tmag   TESS magnitude
--------------------------------------------------------------------------------
286191384 3.612095803e+00 1.572973792e+03 1.574779530e+03 1.350938084e-04 2.706062533e-01 2.652514479e-01 9.736000000e+00 
269852699 5.136473714e+00 1.653934920e+03 1.651366865e+03 5.545589294e-05 1.189991255e-01 9.936044259e-02 1.097370000e+01 
153709888 4.332751554e+00 1.438632392e+03 1.440798759e+03 3.194855464e-06 6.512919722e-02 6.435325814e-02 1.146520000e+01 
307488184 1.006688996e+01 1.578299686e+03 1.573359871e+03 1.459351646e-02 1.462718549e-01 1.429138052e-02 1.040570000e+01 
 98478039 6.680141542e-01 1.491821919e+03 1.491490477e+03 6.003614735e-03 3.526828475e-02 1.383527169e-02 1.393130000e+01 
185980914 3.491476593e+00 1.519527166e+03 1.521272895e+03 4.155433516e-06 4.590811956e-01 4.024608454e-01 1.012470000e+01 
  9381557 1.180730458e+01 1.440552524e+03 1.434651267e+03 3.186875849e-04 9.052179023e-02 1.525266161e-01 1.182280000e+01 
 80650858 1.915855413e+00 1.519084475e+03 1.520042391e+03 9.649285159e-06 3.101367042e-01 9.667674884e-02 9.172100000e+00 
150357064 2.978687616e+00 1.626298522e+03 1.627787523e+03 1.799613005e-04 6.321420261e-02 4.663929448e-02 1.084180000e+01 
147214032 2.487733519e+00 1.573224557e+03 1.571981008e+03 2.002419821e-04 3.182403666e-01 3.177267850e-01 9.229800000e+00 
 22529346 2.549870002e+00 1.491998528e+03 1.490723703e+03 6.755865368e-05 1.711976000e-02 1.674305473e-02 1.005600000e+01 
207051961 5.902150063e+00 1.472574934e+03 1.475125293e+03 1.059267847e-01 5.683558534e-02 9.565220870e-03 1.386450000e+01 
222173967 2.013694256e+00 1.625917050e+03 1.626922938e+03 7.469188917e-04 2.413480858e-01 4.351193333e-02 1.401050000e+01 
175405906 2.012929831e+00 1.356100281e+03 1.355094196e+03 2.967930939e-04 4.533731203e-01 1.112119870e-01 1.139690000e+01 
432168104 2.552666369e+00 1.545826796e+03 1.547101807e+03 8.134388265e-04 4.344517777e-02 2.285506017e-02 1.465110000e+01 
406276109 7.547331228e+00 1.326959666e+03 1.330635039e+03 2.044744986e-02 1.054746288e-01 7.725170347e-02 1.381370000e+01 
339607421 2.438258158e+00 1.412453510e+03 1.411235657e+03 8.210517454e-04 5.642086797e-02 5.463919476e-03 8.466200000e+00 
391902612 4.552245917e+00 1.440604165e+03 1.438329815e+03 6.118065325e-04 7.476719357e-01 1.839942290e-01 1.186250000e+01 
345835653 1.849264029e+00 1.469443069e+03 1.468520264e+03 1.551265413e-03 3.637653550e-02 3.345494490e-02 1.394640000e+01 
266735682 1.135241087e+00 1.386050879e+03 1.385483288e+03 4.018457275e-05 4.313408133e-01 5.983293613e-02 1.036770000e+01 
425166925 5.728206872e+00 1.494235572e+03 1.491377123e+03 1.543404768e-03 8.484344516e-02 4.239581356e-02 1.048930000e+01 
420581415 1.315990443e+00 1.600459303e+03 1.601117000e+03 3.567173756e-04 4.497278103e-01 2.986728717e-01 1.603340000e+01 
334886280 1.199813662e+01 1.550105173e+03 1.544109044e+03 3.844835952e-04 1.613743728e-01 1.588294381e-01 9.768800000e+00 
 99931724 1.615732588e+00 1.492013376e+03 1.491210735e+03 5.079968466e-03 3.677748834e-02 2.895642267e-02 1.420890000e+01 
 66509654 5.289470149e+00 1.493886114e+03 1.496530767e+03 2.433070312e-05 3.246057671e-01 3.618832409e-01 1.346160000e+01 
152223725 4.436319327e+00 1.325454198e+03 1.323236465e+03 1.512999009e-04 5.652767375e-01 1.249803366e-01 9.314800000e+00 
152377056 9.432619971e-01 1.630802098e+03 1.631273725e+03 5.414276132e-06 2.688414578e-02 5.661892575e-03 8.691100000e+00 
142177867 1.435309849e+00 1.386283118e+03 1.385565702e+03 2.614326430e-04 3.847453761e-02 2.405867595e-02 9.171300000e+00 
206539783 8.674390942e+00 1.355675037e+03 1.359977725e+03 6.243383456e-03 1.245439134e-01 5.227175722e-02 1.573970000e+01 
220402290 7.852407810e-01 1.411288191e+03 1.410896668e+03 2.196159874e-03 1.770433846e-02 7.513536120e-03 1.156810000e+01 
423987361 5.533657056e+00 1.629861548e+03 1.627097152e+03 6.903981187e-04 4.779288517e-02 6.657751751e-03 9.612900000e+00 
121568625 8.465209781e+00 1.439045410e+03 1.434849035e+03 6.722554041e-03 2.315204414e-01 1.857004661e-01 9.252800000e+00 
189639080 3.133877353e+00 1.547055066e+03 1.545488424e+03 1.486163288e-04 2.081603301e-01 1.628476598e-01 1.421490000e+01 
 61381436 3.888294969e+00 1.658067518e+03 1.660011006e+03 2.663378451e-04 7.172481790e-02 6.973880599e-03 1.114020000e+01 
123573766 6.633969969e+00 1.472023325e+03 1.468709789e+03 8.165919047e-04 2.738465999e-02 5.864546647e-03 1.205980000e+01 
155540827 3.650520970e+00 1.355311566e+03 1.357126347e+03 4.508620552e-03 2.483546973e-01 2.396089238e-01 8.418060000e+00 
 18914916 1.128563557e+01 1.494113790e+03 1.499725802e+03 4.277915241e-03 1.587962162e-01 2.150382201e-02 1.114780000e+01 
 25226885 1.632084095e+00 1.325841024e+03 1.326656712e+03 3.407918757e-04 1.389159784e-01 1.366586822e-02 1.193290000e+01 
 78568736 8.219668638e+00 1.491903414e+03 1.487817851e+03 4.638046314e-03 4.335641132e-01 1.203135898e-01 9.136200000e+00 
332202405 4.749233943e+00 1.493828672e+03 1.496203049e+03 7.915154453e-05 2.328027027e-01 1.224809532e-01 8.834800000e+00 
464893533 9.723756182e-01 1.600666785e+03 1.600187951e+03 1.186809833e-02 1.320184952e-02 9.818263026e-03 1.379360000e+01 
271225404 2.119561409e+00 1.601382182e+03 1.602440669e+03 9.574945523e-04 4.612718370e-01 1.804807522e-01 1.486620000e+01 
358108063 5.971715126e+00 1.658667594e+03 1.661645761e+03 2.021790880e-03 1.159827820e-01 8.471901460e-02 1.087700000e+01 
 33419790 2.016328992e+00 1.468611614e+03 1.469619601e+03 1.383254621e-04 2.481848276e-01 2.417181719e-01 9.492880000e+00 
140214098 7.351223344e+00 1.472636780e+03 1.476309856e+03 5.414256188e-04 1.109517017e-01 5.580031715e-02 1.461250000e+01 
220474209 9.801502245e-01 1.517512298e+03 1.517022249e+03 4.184683338e-05 7.026944246e-02 2.376622747e-02 1.028970000e+01 
 72121778 6.011514417e+00 1.571994627e+03 1.574999906e+03 1.249008043e-04 7.056125696e-02 1.002142552e-02 1.171360000e+01 
147102369 4.127108355e+00 1.519727239e+03 1.517664177e+03 1.870725873e-04 6.224928693e-02 3.939872550e-02 1.102200000e+01 
261332760 5.672673482e+00 1.492118512e+03 1.494954589e+03 7.169041548e-05 3.238573065e-01 2.739299724e-01 1.128510000e+01 
390554357 3.647453009e+00 1.573365589e+03 1.571719075e+03 7.639212262e-02 1.994313838e-01 1.234741369e-01 8.178600000e+00 
292013448 4.327778387e+00 1.658336155e+03 1.660500041e+03 1.077989751e-06 4.278961080e-01 3.377809999e-01 7.714300000e+00 
260659986 7.140203061e+00 1.628502493e+03 1.632067569e+03 1.105219729e-03 1.665733821e-01 1.650336178e-01 1.064590000e+01 
460820330 5.073815738e+00 1.599996271e+03 1.597459871e+03 1.573212983e-04 3.926490196e-01 2.680893546e-01 1.428910000e+01 
 27654882 2.231320721e+00 1.493387402e+03 1.494503025e+03 2.593399796e-05 3.526282559e-02 3.391391900e-02 9.852160000e+00 
 38586438 1.111284791e+00 1.492029415e+03 1.492584944e+03 1.601917225e-04 1.578194860e-01 1.300357599e-01 1.167040000e+01 
119461266 2.946210878e+00 1.469949275e+03 1.468476307e+03 7.358684792e-05 4.837377400e-01 4.425613055e-01 7.953270000e+00 
230954651 1.678715544e+00 1.655207449e+03 1.656039504e+03 6.833154108e-03 4.190571292e-02 3.513181052e-02 1.542340000e+01 
180724703 1.122603305e+00 1.386479492e+03 1.385918353e+03 2.268875440e-04 4.732689214e-01 9.647806677e-02 1.040840000e+01 
394585218 3.964240972e+00 1.327139430e+03 1.325157887e+03 2.283661044e-04 8.346184786e-02 1.075392813e-02 1.029650000e+01 
170637811 3.064004215e+00 1.412884411e+03 1.411359905e+03 3.837680398e-03 1.553606409e-01 1.048285304e-01 1.147700000e+01 
410245402 3.000564097e+00 1.517796537e+03 1.516296394e+03 7.248093359e-05 1.735965860e-01 2.641251413e-02 1.032770000e+01 
436158814 7.214659886e+00 1.473036944e+03 1.469676180e+03 5.264513113e-02 1.921745417e-01 1.695903595e-01 1.287220000e+01 
149319411 4.752139237e+00 1.520956812e+03 1.518581079e+03 1.113032390e-04 1.769045061e-01 1.632309158e-01 9.495400000e+00 
 53292822 4.936754828e+00 1.519045886e+03 1.517463971e+03 2.835903465e-01 1.765674831e-01 1.710435507e-01 6.166000000e+00 
160148385 6.850544263e+00 1.354320116e+03 1.357744898e+03 1.121255991e-04 1.432722043e-02 1.422759150e-02 1.191160000e+01 
 33715938 2.878593257e+00 1.573124097e+03 1.574563223e+03 9.314692555e-05 3.449112795e-01 3.461905534e-01 1.028820000e+01 
418720347 1.803848721e+00 1.654384738e+03 1.655286489e+03 1.511343932e-04 1.815953272e-01 8.065436852e-02 1.010870000e+01 
 39018208 6.649339644e+00 1.357710818e+03 1.354518418e+03 3.125152040e-02 2.605333031e-02 5.169818499e-03 1.110320000e+01 
365570620 1.716921085e+00 1.469024636e+03 1.469882690e+03 3.715133322e-04 4.778088929e-02 4.616723681e-02 1.048890000e+01 
 63818344 1.577228759e+00 1.386003787e+03 1.385215483e+03 3.093561067e-04 1.283230158e-01 2.880753560e-02 9.684000000e+00 
455509774 3.903413352e+00 1.626637510e+03 1.624831673e+03 5.868641397e-02 1.470359804e-01 1.128325415e-01 5.182300000e+00 
455178154 8.290551037e+00 1.491766235e+03 1.488053557e+03 8.016390617e-02 3.439158772e-01 3.871020557e-01 9.045300000e+00 
100917608 4.123861374e+00 1.388325193e+03 1.386263366e+03 3.920890321e-05 3.923976267e-01 3.913488487e-01 1.140480000e+01 
168312820 6.934526455e+00 1.545525638e+03 1.548991611e+03 2.916471524e-04 3.595076405e-02 5.872889463e-03 1.232340000e+01 
 48227288 2.896514380e+00 1.602380780e+03 1.603827851e+03 6.425827513e-04 1.352879507e-01 2.050954586e-02 7.777790000e+00 
349970685 1.256706696e+00 1.545580412e+03 1.544952320e+03 3.267863282e-04 9.546928498e-02 1.323423410e-02 1.290700000e+01 
200440175 3.651419394e+00 1.413271395e+03 1.415097011e+03 4.015120860e-05 4.394488288e-01 4.336535102e-01 1.182180000e+01 
165186801 1.049450817e+00 1.438165821e+03 1.438690544e+03 4.122401986e-06 8.130856008e-01 1.662712878e-01 1.094750000e+01 
 31796120 1.994180816e+00 1.354825405e+03 1.353828322e+03 5.942624125e-06 2.373337334e-01 2.126916888e-01 1.001410000e+01 
 63192395 3.064975172e+00 1.493330175e+03 1.494861506e+03 5.927903684e-04 3.208897466e-01 3.057575924e-01 9.601960000e+00 
124106762 4.185946009e+00 1.471855031e+03 1.473941606e+03 2.400004625e-03 3.035148254e-01 1.563955760e-01 1.492490000e+01 
 36352297 3.017905969e+00 1.469068531e+03 1.470576631e+03 4.439950845e-04 2.252878876e-02 2.412943682e-02 1.305010000e+01 
220475245 7.563267128e+00 1.655336301e+03 1.651555081e+03 8.579007132e-05 1.895010586e-02 1.783029858e-02 1.270800000e+01 
178168644 2.184984141e+00 1.493446225e+03 1.494537355e+03 9.720481645e-04 6.298031947e-02 6.429053934e-02 1.399530000e+01 
216190934 2.674768241e+00 1.630498489e+03 1.629378981e+03 1.282887839e-01 1.721780888e-02 1.375162367e-02 1.007460000e+01 
 22538139 4.633271003e+00 1.520180144e+03 1.522496533e+03 8.346179789e-05 1.093703785e-01 8.140007495e-03 7.589200000e+00 
 30313682 5.727366726e+00 1.473080986e+03 1.475944621e+03 1.329738600e-05 1.538158348e-01 1.137701302e-01 1.006240000e+01 
160328766 1.031873586e+01 1.470032924e+03 1.467757862e+03 4.303525798e-01 3.876215665e-01 1.560598835e-01 7.756100000e+00 
410354930 2.600153475e+00 1.326371890e+03 1.327671963e+03 2.122982503e-06 7.147675443e-01 1.174936950e-01 1.119860000e+01 
394698182 7.423148658e+00 1.655840211e+03 1.659551069e+03 1.513112616e-04 1.219399469e-02 1.130838252e-02 1.196920000e+01 
  3784444 7.239092927e-01 1.544986696e+03 1.544637336e+03 2.732643801e-02 1.337032130e-02 8.856953136e-03 1.410170000e+01 
286310830 8.368786501e+00 1.545835948e+03 1.542257432e+03 1.135363559e-01 4.103990894e-01 3.878386891e-01 1.017680000e+01 
458859364 2.300054725e+00 1.601597169e+03 1.602738373e+03 6.024438701e-03 2.137819233e-01 1.732581660e-01 7.443600000e+00 
160036449 1.893183024e+00 1.326834123e+03 1.325887809e+03 2.302745961e-04 4.677243654e-01 7.690314539e-02 1.080220000e+01 
401926767 1.360075975e+01 1.442270584e+03 1.438460617e+03 3.484783701e-01 5.287814442e-01 4.626689722e-01 1.027060000e+01 
219238496 6.505355252e+00 1.417301165e+03 1.414212936e+03 3.971143656e-02 3.266975282e-01 8.977008545e-02 8.749200000e+00 
 56127811 3.723563084e+00 1.438950973e+03 1.440738897e+03 3.112295088e-02 1.358721891e-01 8.014758968e-03 9.136500000e+00 
404477044 7.103495689e+00 1.412749411e+03 1.416297461e+03 8.173876338e-04 1.996989203e-01 1.939642145e-01 8.018700000e+00 
201176965 1.364025939e+00 1.354382363e+03 1.355064318e+03 6.645136251e-05 3.439022046e-01 6.987753226e-02 1.113780000e+01 
272086869 3.982736573e+00 1.655863512e+03 1.654086783e+03 8.473312811e-02 1.735689627e-02 5.605380204e-03 1.049320000e+01 
402026209 2.676464049e+00 1.356522722e+03 1.355184531e+03 2.394968143e-05 2.779724163e-02 2.581957268e-02 1.182950000e+01 
278826516 1.408365045e+01 1.628317321e+03 1.635359127e+03 2.194504295e-06 1.024079209e-01 1.047412314e-01 1.165670000e+01 
102643159 1.783851574e+00 1.630587591e+03 1.631437910e+03 3.663824365e-02 1.415127625e-02 8.506814597e-03 4.534000000e+00 
 74627376 2.613570225e+00 1.544807624e+03 1.543501830e+03 5.949512590e-04 4.902614065e-02 1.437145085e-02 8.004000000e+00 
157751050 2.579388883e+00 1.468326212e+03 1.469615324e+03 3.544694097e-04 1.841007326e-01 1.062947138e-01 1.401960000e+01 
214716930 8.525513953e+00 1.625603966e+03 1.629866721e+03 2.570104613e-07 4.962191516e-01 3.589259025e-01 8.781500000e+00 
167304040 5.819125623e+00 1.601570890e+03 1.604091120e+03 1.049843121e-01 1.960582765e-01 1.816137284e-01 1.026550000e+01 
425549135 5.020568789e+00 1.657975938e+03 1.655729771e+03 8.181919605e-02 9.185290772e-02 5.978538745e-02 9.584800000e+00 
401869914 2.608287361e+00 1.411049750e+03 1.409747939e+03 1.404625231e-03 3.927397633e-01 6.780374624e-02 1.073280000e+01 
261136311 8.870531732e+00 1.631163571e+03 1.635588404e+03 1.847488198e-03 4.559788846e-01 4.458404459e-01 1.099640000e+01 
 30122338 7.039817585e+00 1.549266736e+03 1.545747389e+03 1.251862349e-04 2.704030372e-01 2.601220426e-01 9.504100000e+00 
374366829 5.623332728e+00 1.549066193e+03 1.551821434e+03 1.561467699e-02 7.538476418e-02 1.654129665e-02 9.892900000e+00 
203387944 6.624617087e+00 1.603016909e+03 1.606328527e+03 1.636328376e-04 2.576418387e-02 2.621982999e-02 1.283660000e+01 
201256771 3.761725117e+00 1.357545359e+03 1.355664542e+03 1.864866193e-05 1.058055448e-01 9.524080786e-02 1.138010000e+01 
178857934 1.426600292e+00 1.438670516e+03 1.437957721e+03 5.561830383e-04 2.923675371e-01 1.400409536e-01 9.788710000e+00 
 53593457 1.062103670e+00 1.468854124e+03 1.468332803e+03 1.427282213e-02 3.988715608e-02 4.323809233e-02 1.504040000e+01 
 74528791 1.802049778e+00 1.518096530e+03 1.517301518e+03 9.237309391e-02 4.416863329e-01 2.952269588e-01 6.985600000e+00 
260192157 4.371490584e+00 1.601069333e+03 1.598883942e+03 1.275714595e-04 2.329782908e-02 1.843801828e-02 1.213160000e+01 
409319605 1.135964464e+00 1.492155743e+03 1.492723431e+03 4.064364784e-04 3.978095340e-01 1.016457331e-01 5.379900000e+00 
128902999 3.377743641e+00 1.492948889e+03 1.491261038e+03 4.744624948e-04 3.342052396e-01 1.465514203e-01 1.546770000e+01 
 69888530 1.034997559e+01 1.360062380e+03 1.355051248e+03 2.485039432e-02 2.712897356e-01 1.876498900e-01 1.006790000e+01 
294059372 6.667450136e-01 1.654429209e+03 1.654762365e+03 5.089069054e-04 7.131821517e-02 1.590282181e-02 9.388200000e+00 
179295564 7.336659966e+00 1.551535766e+03 1.555204072e+03 5.147383098e-06 1.695434075e-01 1.711625048e-02 1.012530000e+01 
308184924 4.128438700e+00 1.602076301e+03 1.603606290e+03 2.019815101e-01 2.672930178e-01 5.392866025e-02 1.025990000e+01 
333127661 7.897965979e+00 1.576267788e+03 1.572620382e+03 6.001540106e-02 2.334882638e-01 1.946119479e-01 9.070900000e+00 
  5981829 1.799068958e+00 1.571120842e+03 1.572020225e+03 1.322806317e-04 1.026370332e-01 3.258113978e-02 9.098600000e+00 
141333573 4.247322835e+00 1.518989257e+03 1.516865711e+03 4.276246296e-05 1.108149671e-01 8.775836201e-02 1.145550000e+01 
262412046 2.043426938e+00 1.438395938e+03 1.439417650e+03 1.151692775e-06 7.794243623e-01 1.377073391e-01 1.056270000e+01 
300654002 2.758141572e+00 1.438455489e+03 1.437076462e+03 2.504059644e-05 6.188704494e-01 1.036907656e-01 1.027240000e+01 
270166263 1.531314701e+01 1.332506085e+03 1.327303380e+03 2.480414366e-01 1.168810920e-01 1.409693613e-02 9.872310000e+00 
 33862174 1.414530246e+00 1.326079052e+03 1.325372602e+03 9.048445742e-04 4.654868310e-01 1.336356539e-01 1.172750000e+01 
142466957 1.137535784e+00 1.491831756e+03 1.492397706e+03 3.890684086e-03 1.508714325e-02 1.341019559e-02 1.456830000e+01 
 13957444 3.740445189e+00 1.441438803e+03 1.443245530e+03 2.646361546e-02 8.511751816e-02 1.414276959e-02 8.280700000e+00 
309528896 1.895677065e+00 1.601292547e+03 1.600345284e+03 4.770164428e-04 4.796343314e-01 1.529499802e-01 8.942000000e+00 
349518145 4.139918217e+00 1.468332765e+03 1.469974817e+03 1.133512090e-01 3.428208505e-02 2.969105831e-02 1.260170000e+01 
131170090 1.851006906e+00 1.625836834e+03 1.624911365e+03 2.882265562e-05 4.207242636e-02 3.927596285e-02 9.697000000e+00 
415434817 1.662157072e+00 1.518389108e+03 1.519220156e+03 2.889385798e-05 4.032297209e-01 4.038321331e-01 1.005510000e+01 
144539611 3.981055072e+00 1.412191686e+03 1.414181990e+03 8.842988905e-05 2.695596918e-01 2.161413415e-01 8.093400000e+00 
301160638 1.600953665e+01 1.626490927e+03 1.620188011e+03 1.674002603e-01 1.415765517e-02 1.397367377e-02 1.018620000e+01 
319936228 9.646302480e+00 1.604882446e+03 1.608852277e+03 1.393875456e-01 7.951095726e-02 2.680708203e-02 7.046400000e+00 
168674931 9.013815257e-01 1.438496275e+03 1.438946832e+03 2.336351068e-04 3.628645529e-01 1.289887672e-01 8.268240000e+00 
278683641 4.241829660e+00 1.519921280e+03 1.517800489e+03 4.563680883e-05 1.400779838e-01 1.615187147e-02 9.540200000e+00 
 54001270 2.349199509e+00 1.326675315e+03 1.327849894e+03 1.359001719e-05 8.788618264e-01 1.152751711e-01 1.061420000e+01 
103683084 3.057036886e+00 1.571098394e+03 1.569570116e+03 1.232147483e-04 3.831374979e-01 1.849382604e-01 9.943000000e+00 
300903537 5.823166435e+00 1.326646232e+03 1.329557163e+03 1.757815526e-04 9.118704813e-02 1.741686038e-02 1.229950000e+01 
150361911 2.493851940e+00 1.600407848e+03 1.599160926e+03 2.528948275e-06 2.296333453e-01 2.143881053e-01 1.216310000e+01 
 66563761 3.405095330e+00 1.470233542e+03 1.468537647e+03 3.068046950e-03 2.997490251e-01 2.444380308e-01 5.933600000e+00 
349480507 3.124039769e+00 1.492979683e+03 1.491417692e+03 1.450453126e-05 3.728738223e-01 3.719230036e-01 9.396000000e+00 
102978235 3.684570253e+00 1.546493888e+03 1.544653997e+03 1.020774572e-03 3.194712028e-02 1.468122588e-02 1.150180000e+01 
158150633 4.156381713e+00 1.547468556e+03 1.549545500e+03 4.709939668e-04 1.490425576e-01 1.050072758e-01 1.209850000e+01 
437322147 1.061764812e+01 1.578714431e+03 1.573868710e+03 6.834449516e-02 1.277514047e-01 5.604464572e-02 1.510670000e+01 
464422047 2.748402928e+00 1.656150256e+03 1.654777356e+03 7.434225387e-04 1.649382651e-01 3.626243073e-02 7.256100000e+00 
311925584 7.291998747e+00 1.391372019e+03 1.387726457e+03 9.416282433e-05 1.483662884e-02 5.630874245e-03 1.218210000e+01 
384742846 6.356921122e+00 1.656064193e+03 1.659220959e+03 5.360686467e-03 1.953187130e-01 2.648663125e-02 9.054700000e+00 
 30562668 3.852298991e+00 1.545044939e+03 1.543119504e+03 2.915320999e-04 4.231337012e-02 1.265219330e-02 5.991700000e+00 
 80025900 4.058635473e+00 1.519134428e+03 1.520788725e+03 1.248253080e-01 8.662003964e-02 4.015858173e-02 1.073780000e+01 
230982885 4.145514183e+00 1.355490430e+03 1.357563155e+03 1.232098658e-05 1.360326409e-02 1.269659882e-02 9.969600000e+00 
 55489734 1.301723433e+01 1.500818166e+03 1.496646048e+03 2.854583685e-01 2.413996887e-01 1.594035078e-01 8.527280000e+00 
454262852 2.368612419e+00 1.625633378e+03 1.626815834e+03 1.226830284e-03 3.036814681e-02 3.052233900e-02 1.486370000e+01 
257567854 7.065045718e+00 1.411902651e+03 1.415434747e+03 9.503161273e-05 1.167681004e-02 1.044601018e-02 1.118500000e+01 
399729481 8.041018579e-01 1.438116657e+03 1.438515024e+03 7.178709524e-03 4.960518348e-02 2.296845974e-02 1.249780000e+01 
 61135882 5.641002745e+00 1.662028025e+03 1.664836928e+03 3.204675533e-03 4.803704747e-02 9.961061156e-03 1.277960000e+01 
122285268 7.209321549e-01 1.600038504e+03 1.600397888e+03 2.326811858e-03 5.516726841e-02 3.732504604e-02 9.504000000e+00 
319606464 1.496510032e+00 1.655350996e+03 1.654604224e+03 1.555890307e-03 7.174836055e-02 3.765987077e-02 1.424260000e+01 
394657952 1.744770018e+00 1.626483801e+03 1.625611526e+03 9.907436963e-05 2.368740680e-02 2.368778761e-02 1.025620000e+01 
289596375 7.260145416e+00 1.519065002e+03 1.515549251e+03 2.111968140e-02 2.764382733e-02 5.116251382e-03 7.832710000e+00 
139841210 1.489003774e+00 1.325581856e+03 1.324837400e+03 4.796626598e-05 1.641080843e-01 1.276137933e-01 1.010110000e+01 
318868368 3.690800544e+00 1.412038680e+03 1.413884053e+03 1.157523154e-05 4.433647456e-01 4.408150609e-01 1.003280000e+01 
231973885 2.894888875e+00 1.439962752e+03 1.438518194e+03 1.566189090e-03 8.330055763e-01 1.193479217e-01 1.104100000e+01 
124199788 4.704312335e+00 1.493213780e+03 1.495565917e+03 6.547250143e-06 6.791659126e-02 5.671088902e-02 1.128990000e+01 
146344020 2.494537892e+00 1.438009851e+03 1.439257046e+03 4.683593134e-05 2.516874895e-02 1.121945497e-02 1.180940000e+01 
317191077 2.191620548e+00 1.469540827e+03 1.468445050e+03 2.406603643e-05 4.755071721e-02 3.011253258e-02 9.207200000e+00 
158713903 3.594280301e+00 1.571598671e+03 1.573151907e+03 1.067934256e-01 4.505240233e-01 4.538226531e-01 1.119030000e+01 
424992973 6.925399737e+00 1.442114998e+03 1.438652341e+03 9.758028991e-06 3.515407199e-01 5.098435858e-02 9.944000000e+00 
 79565128 1.623149397e+00 1.386579975e+03 1.387391372e+03 1.713850242e-04 2.006425055e-01 1.533998182e-01 1.192150000e+01 
365717153 1.190965696e+01 1.608897908e+03 1.603299376e+03 4.691298692e-02 9.718721811e-02 1.096970538e-02 1.151190000e+01 
238162238 2.437441134e+00 1.492552689e+03 1.491334033e+03 4.080082522e-05 4.459337192e-02 3.051438041e-02 8.745400000e+00 
282051803 2.463607992e+00 1.600128928e+03 1.598897530e+03 2.589550041e-04 7.008230662e-02 8.219565356e-03 9.143000000e+00 
410094645 6.658892994e+00 1.517978212e+03 1.514649058e+03 6.884096623e-05 2.250715392e-02 2.261818710e-02 1.241670000e+01 
407584737 5.650582042e+00 1.657588180e+03 1.660402291e+03 3.105929053e-03 6.584362654e-02 1.015199552e-02 7.572800000e+00 
408351795 3.675961853e+00 1.520459304e+03 1.522297196e+03 3.797943247e-05 1.777294236e-01 4.522396670e-02 1.062240000e+01 
149629043 2.188109007e+00 1.600462829e+03 1.599368804e+03 2.118625268e-05 3.793372964e-01 3.589205228e-01 1.255130000e+01 
144804862 2.384178612e+00 1.519616467e+03 1.520806605e+03 1.284099506e-03 8.969665528e-02 2.580937001e-02 1.132680000e+01 
  9054370 3.190013782e+00 1.357130323e+03 1.355535345e+03 1.419500977e-05 4.155332271e-02 3.688057842e-02 7.617600000e+00 
 22079739 1.372460576e+00 1.545348592e+03 1.544664114e+03 1.992812706e-03 1.094104021e-01 6.335677751e-02 1.520410000e+01 
301247295 8.507015440e+00 1.633298151e+03 1.637522178e+03 5.439664647e-03 1.523402996e-01 1.433075206e-01 9.506400000e+00 
310308203 2.694231387e+00 1.438568263e+03 1.437225653e+03 2.623959679e-03 4.100006900e-01 9.864431011e-02 9.951900000e+00 
396655059 7.977237402e+00 1.626933375e+03 1.622953140e+03 1.649540030e-03 1.228607619e-01 5.702737956e-02 1.008570000e+01 
206468815 7.370450782e+00 1.391855601e+03 1.395540717e+03 2.342157067e-05 1.206596747e-01 2.043286439e-02 9.775900000e+00 
281459670 6.348555269e+00 1.328041404e+03 1.331213768e+03 4.730754573e-04 1.604023961e-02 1.494419731e-02 1.167140000e+01 
273792220 1.987910159e+00 1.354539970e+03 1.355533545e+03 2.955808217e-04 6.197160241e-02 2.831949907e-02 7.464800000e+00 
 67719432 1.001682809e+00 1.438361646e+03 1.437861135e+03 5.179676151e-04 4.115815265e-01 2.798842294e-01 1.169660000e+01 
141124793 5.886860169e+00 1.628574137e+03 1.625635179e+03 1.192881875e-03 1.960122955e-02 1.624354739e-02 1.131100000e+01 
126586580 3.927203109e+00 1.493060852e+03 1.491163584e+03 2.633504009e-02 6.196907926e-02 1.330350710e-02 5.819400000e+00 
255700967 6.851225301e+00 1.497977986e+03 1.494552467e+03 2.131354617e-05 4.993637903e-02 4.391814717e-02 8.668200000e+00 
232185093 4.469070882e+00 1.471544877e+03 1.473574931e+03 6.932039430e-02 4.791431691e-02 2.093112065e-02 1.113460000e+01 
 49418981 2.567817986e+00 1.546748468e+03 1.545467505e+03 1.742407636e-03 5.494950494e-02 1.204821878e-02 6.456300000e+00 
 60979860 4.774075225e+00 1.517598935e+03 1.519985917e+03 1.846596923e-05 2.429811738e-01 2.362476208e-01 7.938260000e+00 
 93681365 7.921524225e-01 1.492335745e+03 1.491941514e+03 3.657451122e-03 8.936868685e-02 5.394832283e-02 1.480610000e+01 
 31850842 2.319827090e+00 1.354287887e+03 1.353128062e+03 6.046918111e-05 2.886746382e-01 8.260962789e-02 1.015840000e+01 
397048159 1.605488277e+00 1.438515702e+03 1.439318410e+03 3.519253066e-05 2.935994100e-01 9.089555141e-02 1.017210000e+01 
440777904 6.710228703e+00 1.491696497e+03 1.495051166e+03 1.041819185e-04 1.050897058e-02 1.086571776e-02 1.130720000e+01 
178858648 8.946542320e+00 1.440487590e+03 1.444905628e+03 9.693438362e-03 1.890077254e-01 1.828238734e-01 9.444700000e+00 
144065872 4.369306145e+00 1.326505987e+03 1.328690631e+03 3.457749056e-06 1.142514398e-02 1.136966169e-02 9.499500000e+00 
318573150 5.740089296e+00 1.492279017e+03 1.495148836e+03 6.188546011e-05 2.367684304e-01 1.553564021e-01 1.047250000e+01 
279217728 8.730540724e+00 1.656254007e+03 1.660553719e+03 1.168614678e-02 6.715228169e-02 1.469624463e-02 1.185200000e+01 
273697554 1.187770178e+01 1.659656499e+03 1.655495288e+03 2.272977392e-01 2.780478498e-01 1.198671832e-01 9.544400000e+00 
437241830 9.442692518e-01 1.545018684e+03 1.544546582e+03 5.323746367e-05 1.999071657e-01 4.994580490e-02 7.882360000e+00 
370678161 7.555523541e+00 1.625294193e+03 1.621583141e+03 1.386554103e-02 2.106389245e-01 2.049783845e-01 8.645500000e+00 
253928535 2.249272795e+00 1.327382555e+03 1.326257922e+03 2.208007198e-06 2.307007880e-01 2.386891447e-01 1.118630000e+01 
179238861 1.165449152e+00 1.545226493e+03 1.544643805e+03 5.009920235e-05 1.648710375e-01 5.760378108e-02 1.040150000e+01 
 32150630 1.492037199e+00 1.492828057e+03 1.492082420e+03 4.007059054e-04 1.503727997e-01 2.840465175e-02 1.196310000e+01 
146601318 9.870498519e-01 1.517931375e+03 1.518424710e+03 3.026083897e-04 1.978672858e-02 1.550756915e-02 1.053400000e+01 
436592342 4.422027408e+00 1.441453292e+03 1.443663303e+03 3.541109427e-04 8.260268871e-02 7.986005643e-02 9.205200000e+00 
 80252615 2.694699034e+00 1.660013534e+03 1.661360697e+03 1.086604137e-04 5.840199147e-02 5.040857296e-02 8.053600000e+00 
 54018297 1.939761064e+00 1.386049003e+03 1.387018412e+03 3.818224985e-04 5.998928549e-01 1.166279458e-01 8.859120000e+00 
 29847695 4.998361329e+00 1.387976072e+03 1.390120218e+03 1.104368491e-01 7.640924875e-02 1.270769152e-02 7.594000000e+00 
437242640 8.635271208e+00 1.546422634e+03 1.550739924e+03 6.278310173e-05 1.169003810e-02 1.102884033e-02 9.756600000e+00 
146597035 4.400363274e+00 1.439339829e+03 1.441539984e+03 9.304320061e-06 7.435441056e-02 7.438600323e-02 8.862410000e+00 
403693875 7.048857824e+00 1.469706027e+03 1.473230366e+03 2.013366866e-05 2.651084373e-02 2.110966227e-02 1.336750000e+01 
116417661 2.277669834e+00 1.354566124e+03 1.353431034e+03 2.582759365e-03 1.527747821e-01 2.145240365e-02 9.228000000e+00 
 61898904 2.876017158e+00 1.658129085e+03 1.659564173e+03 1.594532870e-03 4.568775737e-02 6.799862842e-03 1.262860000e+01 
  4742129 2.071990732e+00 1.410981704e+03 1.412017697e+03 1.445180087e-06 4.850896991e-01 3.639661495e-01 1.120570000e+01 
 10756751 3.488511818e+00 1.387998254e+03 1.386255044e+03 4.709802943e-04 3.137592389e-01 7.533480775e-02 9.418900000e+00 
449580880 1.999680055e+00 1.600577208e+03 1.599581643e+03 3.358022999e-03 2.755824662e-02 3.835436419e-02 1.295710000e+01 
 31303242 7.056726677e+00 1.441235424e+03 1.444683194e+03 1.794052024e-02 3.657102789e-01 3.404435871e-01 1.014100000e+01 
 29478974 1.245393774e+01 1.333784413e+03 1.338920183e+03 1.372247741e-01 6.918490987e-02 1.389610633e-02 1.061900000e+01 
 41561453 1.513760930e+00 1.625170495e+03 1.625927065e+03 3.217435141e-04 5.554517361e-01 1.878211843e-01 1.019370000e+01 
419744996 7.004976220e+00 1.656912042e+03 1.659921791e+03 1.093436555e-01 1.407110292e-01 1.455209299e-01 8.579700000e+00 
232030067 3.969397612e+00 1.492792520e+03 1.494775293e+03 7.622442799e-04 3.598849843e-02 1.273207988e-02 1.148100000e+01 
229047362 7.529710553e+00 1.572990799e+03 1.576755243e+03 8.583571870e-05 2.192661600e-02 2.141068834e-02 1.121750000e+01 
 32702481 1.897792230e+00 1.468710352e+03 1.469658664e+03 4.832382143e-04 2.698418049e-01 8.357550174e-02 8.919000000e+00 
425934411 1.706521796e+00 1.354503788e+03 1.355353796e+03 2.992743449e-03 2.972719960e-02 2.517398532e-02 1.471090000e+01 
301407485 2.664128448e+00 1.411189697e+03 1.409858282e+03 3.824393387e-04 4.134924157e-01 1.174225255e-01 8.119150000e+00 
234494090 1.945241643e+00 1.355044848e+03 1.356017002e+03 3.769511326e-04 1.909505028e-01 1.674255443e-01 1.619540000e+01 
303427297 4.297118520e+00 1.569946951e+03 1.567924218e+03 4.600829394e-02 1.796651567e-02 1.255442084e-02 9.947300000e+00 
107087647 1.397685247e+00 1.492291776e+03 1.492989276e+03 1.508875720e-03 3.699318474e-02 1.769430562e-02 1.446340000e+01 
 32050581 3.113138588e+00 1.601968860e+03 1.600420972e+03 4.380596239e-03 2.450439561e-02 2.064477216e-02 1.214380000e+01 
219998089 6.202124224e+00 1.390654352e+03 1.387605730e+03 1.328049245e-02 2.192529266e-01 1.437204332e-01 9.826300000e+00 
244163413 1.788035149e+00 1.387699976e+03 1.386806106e+03 1.290061480e-04 1.497624375e-01 3.642724050e-02 9.794800000e+00 
168384614 2.267696928e+00 1.545609998e+03 1.544476520e+03 2.562586029e-04 2.095993138e-01 2.026659140e-01 5.755960000e+00 
 35481236 1.843433598e+00 1.493191012e+03 1.492385236e+03 9.870592490e-02 3.432890554e-01 3.175145553e-01 9.969040000e+00 
 38023570 1.221444779e+00 1.468801977e+03 1.468192946e+03 2.175244168e-03 1.690975213e-01 6.338475352e-02 1.535330000e+01 
383427491 5.800471552e+00 1.656611104e+03 1.653711325e+03 1.236716642e-04 1.394661473e-01 1.126280521e-01 8.869400000e+00 
113567527 6.650541632e+00 1.663121030e+03 1.666436251e+03 2.372920375e-03 8.460295489e-02 7.780663235e-03 9.984900000e+00 
401606923 1.391721028e+01 1.664441409e+03 1.660265162e+03 2.930668778e-01 1.570986336e-01 2.779282633e-02 1.017780000e+01 
287669537 1.295078271e+00 1.600688474e+03 1.600040990e+03 6.776533580e-05 1.364847117e-01 2.463300892e-02 9.644300000e+00 
306130391 4.645339376e+00 1.570904349e+03 1.568581844e+03 5.579556650e-05 4.551668090e-02 3.231228573e-02 9.660400000e+00 
446832107 6.194597242e+00 1.575216273e+03 1.572119815e+03 2.132450278e-04 1.422005748e-01 1.070982703e-02 1.055440000e+01 
289793076 6.087775521e+00 1.328085161e+03 1.331128718e+03 8.512543779e-05 2.345474066e-02 2.555401554e-02 1.316300000e+01 
  9380768 1.622227015e+00 1.439530791e+03 1.438719678e+03 4.983688945e-07 2.981125689e-01 2.706436276e-01 1.050730000e+01 
260352096 1.561366238e+00 1.571613883e+03 1.572394504e+03 6.258948681e-05 8.439513231e-02 7.126717861e-02 1.482720000e+01 
 98853987 2.728381597e+00 1.412754706e+03 1.411398995e+03 4.882242885e-03 3.463858449e-01 3.096032277e-01 8.032200000e+00 
302038263 1.547260335e+00 1.571530535e+03 1.572303588e+03 5.859766002e-04 6.067034621e-02 1.167842289e-02 1.036300000e+01 
181341926 1.005444439e+00 1.658065886e+03 1.658568378e+03 3.600375460e-04 4.879448607e-01 1.103110000e-01 1.026870000e+01 
179034615 6.621478219e-01 1.438362112e+03 1.438033145e+03 4.998027389e-03 1.133025638e-01 5.340458720e-02 1.537500000e+01 
306272819 2.546086341e+00 1.625049576e+03 1.623776817e+03 1.754196476e-04 4.302221963e-01 4.057421591e-01 1.168850000e+01 
 64783257 3.855321370e+00 1.491844153e+03 1.493687912e+03 3.307472711e-02 5.962695275e-02 6.287526381e-02 1.378310000e+01 
218152299 2.519604979e+00 1.631329214e+03 1.630069414e+03 1.502325160e-06 7.600826241e-02 7.723012172e-02 8.781900000e+00 
157754133 2.295648180e+00 1.545896638e+03 1.547043969e+03 3.378517466e-04 1.543506349e-01 1.283990048e-01 8.805720000e+00 
220315592 1.970972552e+00 1.479627127e+03 1.478708231e+03 5.273472406e-02 4.505124149e-02 6.391380486e-03 1.216760000e+01 
167656297 2.265611433e+00 1.492979295e+03 1.494111760e+03 2.360595811e-04 5.646339410e-02 3.141701879e-02 1.393860000e+01 
 44890224 1.043040753e+01 1.438790251e+03 1.442413594e+03 2.343591643e-01 2.129085563e-01 5.881231145e-02 1.451420000e+01 
260502102 7.315204560e+00 1.468407099e+03 1.466029151e+03 2.766596605e-01 1.715422670e-01 1.649051871e-01 1.102610000e+01 
339566276 4.240363444e+00 1.631325766e+03 1.633237489e+03 7.724162432e-02 1.572924786e-01 9.759417779e-02 6.377200000e+00 
386437695 3.575401906e+00 1.519027124e+03 1.517239500e+03 3.382409874e-05 6.747957803e-02 7.231923600e-02 1.186140000e+01 
269078565 2.455478821e+00 1.438107904e+03 1.439335640e+03 2.150446883e-06 7.440427854e-01 8.979527150e-02 1.198010000e+01 
126763885 4.357350901e+00 1.328346837e+03 1.326174532e+03 2.295101892e-03 8.912544660e-02 7.121244862e-03 1.241110000e+01 
169770571 1.846206327e+00 1.492373247e+03 1.491450914e+03 6.542613701e-04 7.045575977e-02 7.392660095e-03 1.158520000e+01 
425077106 2.232256902e+00 1.411883017e+03 1.412998875e+03 1.899219465e-04 2.307169449e-01 2.298683188e-01 8.720300000e+00 
276315375 2.048696817e+00 1.658115130e+03 1.657090799e+03 1.286227974e-05 1.282693168e-01 1.137459528e-02 1.044440000e+01 
 77031414 2.773303512e+00 1.356582018e+03 1.357968355e+03 1.784737373e-04 1.469612885e-02 1.577647823e-02 1.095710000e+01 
400525177 1.871586949e+00 1.544191150e+03 1.545126160e+03 6.573228055e-04 2.949803564e-02 1.076366421e-02 1.177760000e+01 
 91369561 3.984408375e+00 1.328379403e+03 1.326388305e+03 4.358136804e-04 5.175540062e-01 9.941347366e-02 1.095450000e+01 
 72782654 6.630881940e+00 1.471237467e+03 1.474028719e+03 1.226176838e-01 4.641422790e-01 4.503230545e-01 9.822500000e+00 
402918060 2.562322455e+00 1.626272988e+03 1.624991997e+03 1.043150176e-04 9.753076589e-02 6.917062294e-02 1.324910000e+01 
146463781 8.358149933e-01 1.517890714e+03 1.517481921e+03 1.713029657e-02 3.895904651e-02 3.190372075e-02 1.470340000e+01 
349310205 8.788718683e-01 1.492251974e+03 1.492690719e+03 1.236442501e-03 7.682037820e-02 2.578367941e-02 1.534920000e+01 
 77158150 2.486970396e+00 1.438039319e+03 1.436795860e+03 1.629361025e-05 1.932622070e-01 1.336903030e-01 7.643500000e+00 
294206967 2.758008052e+00 1.601643592e+03 1.600265099e+03 2.914140205e-04 2.453665897e-02 6.593382614e-03 1.301970000e+01 
300324638 2.641389022e+00 1.627528129e+03 1.626207443e+03 5.311990681e-06 4.274681455e-01 3.843899125e-01 1.214920000e+01 
419944060 1.820494974e+00 1.601645108e+03 1.602555095e+03 2.252795670e-04 4.753688325e-02 2.941040709e-02 1.552500000e+01 
106470229 1.004227464e+01 1.544416403e+03 1.549437176e+03 5.698861034e-05 3.966920494e-02 4.009601942e-02 1.308400000e+01 
157774304 1.178567390e+01 1.546002687e+03 1.550210914e+03 2.185523111e-01 9.239328077e-02 5.229406379e-03 1.135470000e+01 
142742998 3.096200871e+00 1.520000424e+03 1.521548487e+03 1.913974976e-05 3.830627190e-01 3.444328631e-01 9.654100000e+00 
301405723 9.426784846e-01 1.411208081e+03 1.410736768e+03 4.341416109e-05 4.302797306e-01 7.830867720e-02 1.117280000e+01 
231822771 2.014803879e+00 1.492838474e+03 1.491831081e+03 7.042113070e-06 4.541818735e-01 4.396088245e-01 1.096510000e+01 
 67688552 1.462184813e+00 1.438749088e+03 1.438018473e+03 5.131035983e-04 1.600314040e-01 3.716288818e-02 9.450460000e+00 
442829369 3.863129180e+00 1.631274813e+03 1.633206349e+03 1.180608608e-05 2.376463699e-01 1.560163051e-01 8.974100000e+00 
469166137 9.309258162e-01 1.544317334e+03 1.544771834e+03 1.849804557e-02 6.311188188e-02 2.797824223e-02 1.512290000e+01 
100100827 1.882913503e+00 1.386467254e+03 1.385525841e+03 3.660474648e-05 1.115148702e-02 1.046682071e-02 8.828700000e+00 
349832824 1.040730420e+00 1.517426808e+03 1.517947165e+03 1.134633918e-05 1.699433190e-01 4.081862809e-02 1.026840000e+01 
250196734 7.703971718e+00 1.447576178e+03 1.445009083e+03 2.650330478e-01 5.039494334e-01 3.960738542e-01 1.108690000e+01 
124642273 2.466658866e+00 1.493626585e+03 1.492393868e+03 3.901417216e-04 3.687593372e-02 2.783334262e-02 1.474390000e+01 
219984354 1.238196469e+00 1.386566103e+03 1.385948346e+03 1.700345214e-03 5.529911412e-01 1.184212003e-01 9.246000000e+00 
260504147 8.418301543e+00 1.492449333e+03 1.496593719e+03 1.208409854e-02 1.678929425e-01 1.619722366e-01 8.529000000e+00 
365694569 9.035092998e+00 1.474453241e+03 1.469964123e+03 4.942032137e-03 3.454683227e-01 2.801653335e-01 8.553020000e+00 
341193555 9.723776310e+00 1.570630064e+03 1.565947153e+03 2.886561749e-02 8.526766382e-02 2.564883825e-02 1.119980000e+01 
 52280468 1.136518956e+00 1.492023748e+03 1.491455635e+03 2.018536315e-04 8.564014489e-02 8.166260291e-02 1.231230000e+01 
382308684 9.074294152e+00 1.658306148e+03 1.662841479e+03 3.112434341e-04 5.996077713e-02 1.216002194e-02 1.011340000e+01 
259589049 9.968212856e+00 1.441974124e+03 1.446958221e+03 1.574785584e-06 2.409658605e-01 2.284335044e-01 1.049160000e+01 
139699256 5.948443989e+00 1.331217711e+03 1.328411748e+03 4.443054610e-02 4.656810614e-01 4.658812028e-01 7.148700000e+00 
206462116 2.967555758e+00 1.327967914e+03 1.326484992e+03 4.524529713e-04 1.152825525e-01 5.886742840e-02 9.181000000e+00 
219310882 1.508667614e+00 1.544278622e+03 1.543525713e+03 1.483043999e-03 1.924599708e-02 1.978746132e-02 1.324090000e+01 
 10838695 2.306120300e+00 1.386671471e+03 1.385518714e+03 2.057323310e-04 3.772744447e-01 4.293570144e-02 1.007420000e+01 
180943676 8.418124134e+00 1.496673820e+03 1.500810646e+03 1.340219757e-02 8.137014571e-02 7.682619978e-03 1.046100000e+01 
179308923 1.883824371e+00 1.571116153e+03 1.570197348e+03 1.926806208e-02 1.057492197e-02 1.044773183e-02 1.147600000e+01 
464838153 3.872899757e+00 1.471728289e+03 1.473662036e+03 1.095312350e-03 2.138065303e-01 2.029470092e-01 1.077150000e+01 
146559015 5.282266120e+00 1.438096554e+03 1.435471232e+03 4.652439349e-03 5.785990280e-02 5.214678792e-02 1.126400000e+01 
363933313 4.686651820e+00 1.625517601e+03 1.627757370e+03 3.260168043e-02 1.189529658e-01 1.390788981e-02 1.042780000e+01 
143022688 1.566159282e+00 1.411184776e+03 1.410401905e+03 2.089548509e-04 1.296597670e-01 3.380879311e-02 1.020510000e+01 
265614546 5.137122725e+00 1.468864044e+03 1.466470646e+03 5.209706792e-02 5.112886318e-02 2.661476530e-02 1.335240000e+01 
124712813 8.256494157e-01 1.492304988e+03 1.492717106e+03 1.274509385e-03 6.695322628e-02 4.858714785e-02 1.349510000e+01 
250387838 6.886198336e+00 1.411306521e+03 1.414729156e+03 4.546173380e-03 3.701209930e-02 2.351933417e-02 7.260600000e+00 
404156386 2.344479683e+00 1.659345087e+03 1.660517326e+03 1.567408897e-07 4.962986081e-01 4.214845114e-01 1.005530000e+01 
350297040 1.087399099e+01 1.502423738e+03 1.497112241e+03 1.812913833e-02 1.973317322e-01 3.850342081e-02 1.115850000e+01 
220318793 2.776020282e+00 1.469944325e+03 1.471322228e+03 5.679353691e-03 2.988795572e-02 1.597450667e-02 1.313040000e+01 
186544053 8.911659130e+00 1.518157420e+03 1.522401371e+03 3.735298047e-02 1.798346522e-02 6.380918873e-03 1.124000000e+01 
 51288359 1.801932700e+00 1.631143315e+03 1.630247065e+03 4.111263641e-03 2.549092311e-02 2.172945071e-02 8.780800000e+00 
231010756 3.784565942e+00 1.354576795e+03 1.356320344e+03 6.167742146e-02 1.314488378e-01 8.806796891e-02 8.319700000e+00 
333642126 9.653355089e+00 1.442057990e+03 1.446857190e+03 4.463999475e-03 1.148516852e-01 1.081121268e-01 1.101010000e+01 
207080350 9.110596094e+00 1.332779502e+03 1.329903021e+03 2.918137115e-01 3.385187582e-01 2.728496024e-01 7.093800000e+00 
148274098 4.053350706e+00 1.493496167e+03 1.495522831e+03 4.305528858e-06 1.992743750e-01 9.949332606e-02 1.100130000e+01 
358232450 1.669773153e+00 1.354781098e+03 1.353953852e+03 7.186965457e-03 3.413304733e-01 2.318422738e-01 4.496700000e+00 
220397947 3.552029283e+00 1.547771247e+03 1.549543564e+03 1.623855974e-03 7.517720628e-02 6.904714274e-02 1.040380000e+01 
160484494 2.860080316e+00 1.602361990e+03 1.603790768e+03 6.926654207e-04 3.430995621e-02 7.206281037e-03 1.126680000e+01 
 55652785 1.694141287e+00 1.519026470e+03 1.518179640e+03 2.227752846e-04 1.056303792e-01 4.233177057e-02 1.012970000e+01 
141268467 4.181089475e+00 1.470707331e+03 1.472797874e+03 5.393124897e-07 4.751061147e-01 4.600039183e-01 7.708800000e+00 
325205605 4.248350950e+00 1.328664544e+03 1.326540807e+03 1.616698819e-04 8.338791899e-02 2.957688505e-02 1.191790000e+01 
219373406 8.618960420e-01 1.438346308e+03 1.438777203e+03 9.670426126e-05 6.373352998e-01 1.664323024e-01 1.051080000e+01 
381948745 3.191514522e+00 1.600477146e+03 1.598881414e+03 1.265084651e-05 7.085818274e-02 6.939950651e-02 9.845600000e+00 
219927211 5.386021428e+00 1.658161698e+03 1.660854529e+03 5.246812740e-05 1.893735516e-02 1.850486009e-02 1.198300000e+01 
142677613 6.182657708e+00 1.496441329e+03 1.499463308e+03 1.760901837e-02 1.662466279e-01 2.083802991e-02 7.668750000e+00 
 38699825 2.084650264e+00 1.410975986e+03 1.412018285e+03 2.016340859e-05 3.297381241e-01 2.821229437e-01 8.296000000e+00 
 24133365 7.068968586e+00 1.635818167e+03 1.638472808e+03 1.965890736e-01 8.110714644e-02 2.274806034e-02 8.401520000e+00 
382391899 3.910198191e+00 1.411093082e+03 1.413048097e+03 3.380327475e-05 1.949086040e-02 2.108267283e-02 1.105290000e+01 
350025490 1.253706349e+00 1.600280249e+03 1.599653578e+03 2.281969979e-04 1.203438165e-02 7.904328074e-03 1.187850000e+01 
 80556181 2.819471123e+00 1.493779739e+03 1.492370005e+03 7.459361021e-07 3.514909410e-01 2.470120146e-01 1.026260000e+01 
147131974 8.016903005e-01 1.325718569e+03 1.325319346e+03 3.175515606e-03 2.940268399e-01 7.151512429e-02 1.050920000e+01 
281494100 2.307411915e+00 1.544395656e+03 1.543242155e+03 1.395147801e-04 4.387822066e-01 1.888460861e-01 1.028610000e+01 
441406061 3.018207136e+00 1.326180798e+03 1.327688685e+03 6.329757313e-04 1.861751784e-01 1.767774850e-01 9.476300000e+00 
374859582 1.304965461e+00 1.625212435e+03 1.624560093e+03 1.696632392e-04 4.810919938e-01 4.740779520e-01 1.243270000e+01 
150101799 1.577259450e+00 1.625910913e+03 1.625123652e+03 1.363685049e-03 1.173788279e-02 5.090851713e-03 1.202290000e+01 
306362738 5.563371425e+00 1.470819996e+03 1.468038690e+03 1.072460343e-04 1.324129538e-02 1.269759421e-02 1.081640000e+01 
278706358 6.902222730e+00 1.331340248e+03 1.327907850e+03 4.257584752e-03 3.649437002e-01 2.393031877e-01 1.038920000e+01 
317411334 2.897359452e+00 1.470144732e+03 1.471593023e+03 2.111453610e-04 9.524680313e-02 8.330901384e-02 1.002000000e+01 
299199358 3.840192219e+00 1.388196240e+03 1.386276870e+03 2.971293924e-04 7.936390031e-02 5.642958399e-03 1.028050000e+01 
301022235 1.872322569e+00 1.412454750e+03 1.413390873e+03 3.271410495e-05 3.071361034e-01 5.238833089e-02 9.194600000e+00 
 44623916 9.447211292e-01 1.326187852e+03 1.325715963e+03 7.831423444e-04 3.524119870e-01 6.037519935e-02 1.033330000e+01 
180412528 4.586996069e+00 1.656554560e+03 1.654282535e+03 7.268334932e-03 6.700687958e-02 3.897184022e-02 1.075800000e+01 
 32759110 4.076990542e+00 1.469606855e+03 1.467568477e+03 4.512378824e-05 1.555298415e-01 1.376528088e-01 1.257380000e+01 
421285598 2.358096152e+00 1.626234054e+03 1.627412579e+03 3.479226393e-04 1.312653411e-01 6.946295253e-02 1.132680000e+01 
396903513 3.168658363e+00 1.655325336e+03 1.656809273e+03 4.973065680e-02 3.524825777e-01 3.265942424e-01 5.790900000e+00 
220359766 3.519758893e+00 1.572643696e+03 1.570884015e+03 8.848220861e-05 2.314367378e-02 2.059191299e-02 8.121100000e+00 
394099697 7.652659657e-01 1.599977281e+03 1.600359215e+03 1.383566947e-03 1.474448070e-01 4.366667867e-02 1.487250000e+01 
277649549 1.449047203e+01 1.329103702e+03 1.326475704e+03 5.253703723e-01 1.219975109e-01 3.954180533e-02 7.519400000e+00 
218795833 2.530439419e+00 1.493143002e+03 1.494407945e+03 1.715639963e-04 1.432011703e-01 1.365776575e-01 1.443470000e+01 
217059369 5.683254394e+00 1.635340783e+03 1.637736735e+03 1.176420310e-01 3.398618130e-02 3.573548530e-02 7.395700000e+00 
350030939 1.220959785e+00 1.570655207e+03 1.570044737e+03 1.227044512e-05 1.084088357e-01 9.330740472e-02 9.574400000e+00 
260131665 1.672537558e+00 1.492636000e+03 1.491802282e+03 2.383828671e-03 1.661423752e-01 1.246980353e-01 5.388500000e+00 
231809798 9.056744812e-01 1.469105900e+03 1.469558699e+03 6.582172774e-05 1.867489645e-01 7.465907385e-02 1.246040000e+01 
 55602946 4.938373466e+00 1.628344845e+03 1.625887833e+03 3.868451315e-03 4.651046760e-02 1.765451432e-02 1.129230000e+01 
369370898 1.710436344e+00 1.410992468e+03 1.411847612e+03 6.782113534e-05 3.978546337e-01 9.492481182e-02 1.034110000e+01 
349642881 1.473505820e+00 1.492618282e+03 1.491883431e+03 2.027657973e-03 8.243865493e-02 2.546886362e-02 1.522950000e+01 
169168102 2.499584684e+00 1.493919831e+03 1.492670241e+03 1.269621300e-04 1.621948823e-01 7.052117450e-02 6.107000000e+00 
360742636 5.099008611e+00 1.654163670e+03 1.651614176e+03 3.216636602e-06 1.608305981e-02 1.492557261e-02 1.124740000e+01 
 60479151 8.378333496e-01 1.468717474e+03 1.468298844e+03 5.364707471e-04 1.717146135e-02 1.268756069e-02 1.029030000e+01 
118200081 9.529987003e-01 1.654649507e+03 1.655125819e+03 3.081920862e-04 3.472143430e-02 1.778492095e-02 1.045770000e+01 
212344482 1.505095628e+00 1.326659227e+03 1.327411734e+03 4.229488839e-05 8.754052485e-02 4.673346745e-02 8.299000000e+00 
 14614418 1.675575570e+00 1.571214485e+03 1.572052239e+03 3.200931396e-05 2.390631893e-02 2.220569708e-02 1.338980000e+01 
415528958 1.104173290e+01 1.519078943e+03 1.517537396e+03 6.010192396e-01 3.686464542e-01 3.065674128e-01 1.162520000e+01 
200363295 7.531917373e-01 1.468704299e+03 1.468328516e+03 1.691648056e-03 2.324609992e-01 4.677558168e-02 8.934300000e+00 
386431674 8.744467827e+00 1.520457670e+03 1.523657098e+03 2.072224190e-01 4.006250181e-01 3.377141743e-01 1.071070000e+01 
 24522770 2.131438319e+00 1.439981854e+03 1.438917125e+03 7.296199243e-04 3.385278369e-02 1.096550133e-02 1.146150000e+01 
149573659 4.373698404e+00 1.517462035e+03 1.519647564e+03 4.728599746e-04 1.121183346e-01 1.765522037e-02 1.105480000e+01 
231921891 1.699284002e+00 1.438934072e+03 1.438085250e+03 7.578645766e-04 2.586351045e-01 2.618321246e-01 1.035080000e+01 
318825030 5.184894489e+00 1.572207727e+03 1.574799850e+03 9.795476897e-05 4.295516194e-01 2.897853903e-01 1.098780000e+01 
144462697 1.233981103e+00 1.325663272e+03 1.325047946e+03 2.117414922e-03 4.530019183e-01 7.344621645e-02 1.183150000e+01 
 33864821 8.104579917e-01 1.517521063e+03 1.517116056e+03 4.303352818e-04 9.354793259e-02 4.450459239e-02 1.280110000e+01 
271924412 4.151869639e+00 1.521211701e+03 1.523285778e+03 7.025562572e-04 3.718086738e-02 3.322423374e-02 1.011300000e+01 
451211626 2.452641518e+00 1.601639976e+03 1.600414117e+03 2.952496028e-04 4.031474252e-01 2.380964731e-01 1.476200000e+01 
 89018905 3.142911275e+00 1.327117983e+03 1.328689417e+03 1.081875890e-05 3.238625311e-01 1.900733516e-01 1.095560000e+01 
 48658291 3.175644255e+00 1.469162298e+03 1.467574838e+03 1.784981811e-04 8.868655271e-02 7.698806666e-02 8.637030000e+00 
423439467 3.414921261e+00 1.410990786e+03 1.409284552e+03 5.640311598e-04 5.393539369e-01 1.705941334e-01 1.207960000e+01 
178051504 1.463825272e+00 1.492594603e+03 1.493288210e+03 4.109915724e-02 5.174520561e-01 4.936276865e-01 1.432820000e+01 
144695651 5.297690352e+00 1.473306203e+03 1.470662007e+03 1.378403176e-03 3.982408004e-01 3.467433329e-01 1.057060000e+01 
378885645 4.226267118e+00 1.601385187e+03 1.603497934e+03 1.431703592e-04 2.251714607e-01 6.295691970e-02 9.569500000e+00 
148544875 3.488073101e+00 1.547725966e+03 1.549469481e+03 2.348320042e-04 2.563357221e-01 2.245021489e-01 1.352210000e+01 
468958384 1.535114806e+00 1.491810110e+03 1.491042977e+03 4.339213707e-04 3.474875289e-01 3.401550811e-01 1.324990000e+01 
125501325 4.385610083e+00 1.495687350e+03 1.497777018e+03 3.655665825e-02 5.527430629e-02 3.577425900e-02 9.418400000e+00 
437248515 6.811779416e+00 1.547488400e+03 1.550894270e+03 4.633314079e-06 1.547616634e-02 1.556908098e-02 1.145530000e+01 
402112785 1.094064773e+01 1.354857148e+03 1.351163383e+03 2.546422413e-01 4.726782736e-02 2.827623333e-02 1.257050000e+01 
 30993392 5.794352899e+00 1.600074273e+03 1.597177099e+03 7.510867887e-07 2.624605942e-01 2.480555675e-01 8.423200000e+00 
215403644 2.196355216e+00 1.412126446e+03 1.411028523e+03 1.809630520e-04 2.176244214e-01 1.676884109e-02 8.373700000e+00 
294328887 7.089426780e-01 1.438483544e+03 1.438837520e+03 1.097989806e-03 9.251208286e-02 8.950255695e-02 1.423120000e+01 
404804908 4.414089409e+00 1.492172757e+03 1.489966119e+03 1.447621115e-04 1.201360760e-02 9.612873408e-03 1.086900000e+01 
 78151317 1.439125475e+00 1.518457886e+03 1.517738747e+03 4.615826603e-04 3.654169903e-01 3.401575403e-01 9.369860000e+00 
293480903 7.569413076e+00 1.626191645e+03 1.629970546e+03 1.145785607e-03 3.335075699e-02 9.693777392e-03 1.044120000e+01 
379783522 2.450067933e+00 1.600057278e+03 1.601282281e+03 1.975312358e-05 1.629719568e-02 1.519640435e-02 5.435100000e+00 
319467578 2.365002671e+00 1.493689894e+03 1.492507481e+03 5.894292576e-05 2.362033441e-02 9.507876023e-03 1.068370000e+01 
160085375 1.402939793e+00 1.354379886e+03 1.353679628e+03 1.356738640e-03 3.241166120e-01 6.370266925e-02 1.085340000e+01 
   737546 3.067681085e+00 1.438135568e+03 1.439669397e+03 5.753659944e-06 3.272393663e-01 7.114511375e-02 1.054010000e+01 
315120782 9.337658623e-01 1.545227735e+03 1.544760862e+03 1.570861428e-05 4.030669183e-01 3.912968060e-01 1.246550000e+01 
290476605 5.744702294e+00 1.519488765e+03 1.516776927e+03 4.390359031e-02 2.698787850e-02 8.398055138e-03 6.346300000e+00 
219699532 1.081132158e+00 1.571468566e+03 1.572008869e+03 3.820609719e-04 7.766254645e-02 1.862428214e-02 8.296560000e+00 
243192504 4.574694603e+00 1.602355531e+03 1.604602238e+03 1.391008834e-02 9.520046550e-02 9.882008672e-02 1.288930000e+01 
258519658 8.875306697e-01 1.599996013e+03 1.600439661e+03 2.077158295e-04 1.232512438e-01 4.232319201e-02 1.500210000e+01 
 75969405 4.610419179e+00 1.601875839e+03 1.603187908e+03 3.387056790e-01 4.309467899e-01 3.464761611e-01 9.873300000e+00 
148158540 1.849607994e+00 1.601287929e+03 1.602044136e+03 1.434284588e-01 4.132599628e-01 2.620812763e-01 5.884300000e+00 
 60658382 7.753338036e+00 1.522998631e+03 1.526553387e+03 6.508168657e-02 3.343083997e-01 2.266794510e-01 5.905800000e+00 
364302118 1.345347016e+00 1.491922773e+03 1.492595292e+03 1.811662684e-04 4.458869334e-02 2.672020033e-02 1.036060000e+01 
314527844 2.948282473e+00 1.631232777e+03 1.629759246e+03 3.247023482e-04 1.482044785e-02 1.431362762e-02 1.030430000e+01 
283677584 1.859294209e+00 1.438244504e+03 1.439173881e+03 2.276800575e-04 1.362992559e-01 1.405887220e-02 8.232160000e+00 
269762258 1.324626420e+00 1.325741164e+03 1.326403022e+03 5.396263764e-04 1.154983547e-01 1.082315622e-01 1.302460000e+01 
 55404385 2.952051428e+00 1.492113824e+03 1.490638116e+03 1.680872582e-04 9.908775570e-02 3.717955480e-02 6.608100000e+00 
 18915591 6.985714654e+00 1.492784818e+03 1.496277673e+03 5.955320339e-07 2.198886334e-01 2.116969681e-01 9.936700000e+00 
309434176 3.818814632e+00 1.627479650e+03 1.629388285e+03 3.177305045e-04 2.237651966e-01 4.242917387e-02 8.619200000e+00 
111267340 1.270352011e+00 1.386576595e+03 1.385941781e+03 4.470164309e-04 3.602976630e-01 2.271160071e-01 1.101200000e+01 
 31858843 5.955654566e+00 1.658556347e+03 1.655578635e+03 3.041043710e-05 1.757504906e-02 1.690670986e-02 1.042930000e+01 
 24615996 2.546399317e+00 1.546806376e+03 1.545533425e+03 1.537821324e-04 6.632878962e-02 6.898683311e-02 1.421090000e+01 
 33665328 2.053976261e+00 1.387075989e+03 1.386049161e+03 1.223682920e-04 1.123070145e-01 1.198690650e-02 9.261540000e+00 
293151358 2.312974506e+00 1.654420786e+03 1.653265310e+03 6.861144323e-04 5.858130136e-01 1.139728774e-01 8.861900000e+00 
167123437 7.671540446e-01 1.492298290e+03 1.492680669e+03 2.452958713e-03 7.840360056e-02 2.468546192e-02 1.471870000e+01 
423279462 3.072874448e+00 1.517734047e+03 1.516198055e+03 2.278344397e-04 3.563713224e-01 2.192766269e-01 9.914010000e+00 
 78817217 1.777801376e+01 1.496408397e+03 1.494168130e+03 6.266373203e-01 2.837804085e-01 2.600336894e-01 8.197000000e+00 
 77030554 1.028771462e+01 1.355894246e+03 1.359896469e+03 1.750635684e-01 8.059471601e-02 5.976206704e-02 8.413200000e+00 
308451526 7.896599643e-01 1.492251784e+03 1.491857491e+03 1.066743088e-03 4.743958817e-02 4.537880622e-02 1.116660000e+01 
338465029 2.396334838e+00 1.602213612e+03 1.603411779e+03 5.319275435e-07 8.254747254e-02 8.200833551e-02 4.876200000e+00 
255744818 3.047281500e+00 1.494460945e+03 1.492942567e+03 2.708052364e-03 7.102673151e-02 1.786926552e-02 9.227600000e+00 
139825840 7.688379934e+00 1.328519012e+03 1.324683803e+03 1.832659379e-03 5.292477394e-02 3.655105650e-02 5.640000000e+00 
143318403 7.253218422e-01 1.492140980e+03 1.491778820e+03 1.083038236e-03 2.311851667e-01 9.208267537e-02 1.436050000e+01 
443117794 6.292178735e+00 1.469296452e+03 1.466163287e+03 2.995531352e-03 9.175154199e-02 4.388784907e-02 1.410460000e+01 
198011271 1.933528189e+00 1.410935816e+03 1.411902458e+03 9.866608504e-05 4.091517654e-01 2.789568760e-01 1.103270000e+01 
141685465 7.807526760e+00 1.548925796e+03 1.552810950e+03 3.744088524e-03 2.284268908e-01 5.684366678e-02 1.137420000e+01 
129116176 2.017271496e+00 1.600038767e+03 1.599030182e+03 3.970166252e-05 1.042527973e-01 1.891928925e-02 9.238700000e+00 
139128537 1.578052270e+00 1.326731755e+03 1.325943331e+03 5.996956483e-04 3.108358257e-01 6.328583559e-02 1.052090000e+01 
 35516889 1.577679530e+00 1.544411181e+03 1.545199646e+03 3.726188552e-04 2.472198431e-02 2.351067342e-02 1.160440000e+01 
197908268 1.826309807e+00 1.386733891e+03 1.385820774e+03 3.294760888e-05 2.279196690e-01 2.256917405e-01 9.717900000e+00 
 78450017 1.887496172e+00 1.491730085e+03 1.492673827e+03 5.011655849e-06 1.016671963e-01 1.103826089e-01 1.346870000e+01 
 42828781 2.943030520e+00 1.470391603e+03 1.471863100e+03 9.452286769e-06 4.405150630e-01 3.879944156e-01 9.743820000e+00 
408512382 4.031811966e+00 1.572670567e+03 1.570655711e+03 4.058846166e-04 5.955694662e-02 9.518111769e-03 1.030870000e+01 
302457456 9.751817302e-01 1.411805118e+03 1.412292605e+03 1.674448114e-04 5.102501708e-01 1.074853680e-01 9.938200000e+00 
 32449963 6.520560012e+00 1.574695054e+03 1.571594254e+03 3.822406533e-02 3.191455489e-01 5.992345156e-02 9.504660000e+00 
 24972851 4.021888310e+00 1.547610475e+03 1.549253457e+03 1.423634150e-01 3.012097277e-01 1.980809022e-01 9.216400000e+00 
  5092088 1.012492766e+01 1.552989147e+03 1.547927409e+03 1.126045268e-04 3.423366937e-01 1.794853997e-01 1.200770000e+01 
 13349647 3.074880686e+00 1.518505071e+03 1.520042503e+03 4.506058002e-06 1.938553549e-02 1.977433774e-02 1.221200000e+01 
283698250 1.003827373e+00 1.517705269e+03 1.517203515e+03 2.494933604e-04 5.117000893e-02 3.003025288e-02 1.439650000e+01 
204497617 1.589163456e+00 1.325946690e+03 1.325152936e+03 8.183714898e-04 2.139426347e-01 2.994769565e-02 1.179630000e+01 
351336681 5.419398527e+00 1.653958789e+03 1.651250566e+03 4.275693019e-04 2.546652316e-02 1.535067156e-02 1.052730000e+01 
359618989 1.874624899e+00 1.601564600e+03 1.600627409e+03 1.013395435e-04 6.305852153e-01 3.035702766e-01 8.950000000e+00 
278826996 1.916865759e+01 1.487570715e+03 1.491900141e+03 4.457100693e-01 3.494296670e-01 2.392767972e-01 1.053610000e+01 
311128363 3.387461954e+00 1.439286861e+03 1.437593161e+03 1.431225591e-05 1.334975353e-01 1.260855387e-01 9.524700000e+00 
181043970 8.709189502e-01 1.325822650e+03 1.326258109e+03 1.380079146e-06 7.560751436e-01 1.816621869e-01 1.041560000e+01 
 35101462 4.172830327e+00 1.413826847e+03 1.411741857e+03 5.333618868e-04 5.361472029e-02 1.504151954e-02 1.029990000e+01 
299906906 1.536803241e+00 1.491800467e+03 1.492567553e+03 1.332153927e-03 1.127686979e-01 1.006492312e-01 1.540340000e+01 
306107122 7.759803004e+00 1.661478214e+03 1.658776820e+03 2.401862880e-01 8.677767506e-02 5.047743422e-02 8.723100000e+00 
 71298511 2.152452555e+00 1.546451726e+03 1.547527947e+03 4.199586298e-06 6.364616483e-01 1.143530024e-01 1.040140000e+01 
 31054255 1.747744755e+00 1.469888160e+03 1.470761484e+03 4.926045984e-04 2.303108653e-01 2.221205182e-01 1.383110000e+01 
 88479623 9.182068737e-01 1.411810485e+03 1.411351409e+03 4.621222364e-05 3.644108732e-01 3.389351622e-01 8.735900000e+00 
250195155 6.476429765e+00 1.438670422e+03 1.435969387e+03 1.305305582e-01 3.901548871e-01 3.753706918e-01 8.060920000e+00 
161988269 2.513666114e+00 1.631378797e+03 1.630178139e+03 3.477974426e-02 9.411264300e-02 6.799474233e-02 7.120100000e+00 
270622446 2.445061509e+00 1.354360211e+03 1.355520354e+03 4.007695728e-02 1.717599243e-01 8.775725821e-02 6.182000000e+00 
140659978 9.440182117e+00 1.498197284e+03 1.502663391e+03 4.188575772e-02 3.007705466e-01 1.858287860e-01 1.074340000e+01 
404123632 3.365478796e+00 1.660864035e+03 1.662546771e+03 1.303078445e-06 3.013771995e-01 2.687187717e-01 9.780500000e+00 
 66572840 5.757634438e+00 1.411138200e+03 1.414017008e+03 2.358105814e-06 2.104415995e-01 2.101341118e-01 1.004270000e+01 
440796977 1.564133195e+00 1.492353827e+03 1.491571998e+03 2.383023500e-04 1.650080935e-02 1.378719020e-02 1.279180000e+01 
 51104846 2.904303145e+00 1.493870650e+03 1.495322683e+03 6.432305297e-05 4.577468960e-01 3.776049715e-01 8.506370000e+00 
121420805 1.717032360e+00 1.326230589e+03 1.325372093e+03 1.839255871e-05 6.371964052e-01 5.970163480e-02 1.131690000e+01 
142409400 1.386897834e+00 1.491837822e+03 1.491144396e+03 2.493438038e-05 2.014843979e-01 1.113898101e-01 1.265860000e+01 
350443417 1.216721253e+00 1.492182365e+03 1.491574137e+03 1.705788132e-04 2.380428150e-01 5.519826284e-02 8.980800000e+00 
 33834253 3.232461293e+00 1.412821745e+03 1.411205752e+03 1.152151297e-04 6.025595446e-01 1.189849629e-01 1.142180000e+01 
166624433 2.482723930e+00 1.600057963e+03 1.598818919e+03 1.465779312e-03 1.972835608e-01 6.430608531e-02 7.976700000e+00 
 52640302 3.146529149e+00 1.493189439e+03 1.494762333e+03 1.850737633e-04 1.720003297e-02 1.658740761e-02 1.205060000e+01 
468887783 4.529628627e+00 1.439940980e+03 1.437958837e+03 9.772409912e-02 1.503135348e-01 9.604837551e-02 9.074730000e+00 
166874908 2.189303659e+00 1.439995399e+03 1.441089719e+03 2.384404275e-04 4.689876934e-02 1.940033294e-02 1.017250000e+01 
327996089 2.173885926e+00 1.354616390e+03 1.353530162e+03 5.159138179e-04 4.632478526e-01 3.305454993e-01 1.193460000e+01 
386166904 1.235539557e+01 1.570226929e+03 1.574005717e+03 3.040518909e-01 2.901143165e-01 1.506020735e-01 9.829800000e+00 
396215041 2.830782514e+00 1.654160033e+03 1.652744698e+03 3.116121556e-05 2.605683075e-01 1.417651271e-01 9.302800000e+00 
 31653503 6.680537555e+00 1.387778061e+03 1.384440408e+03 6.146799152e-04 5.633368484e-01 1.274715809e-01 1.093990000e+01 
291572619 2.996268684e+00 1.657797991e+03 1.659295921e+03 1.069624462e-04 9.028878256e-02 9.780600503e-02 1.460700000e+01 
436016574 1.185713419e+00 1.469325210e+03 1.468733404e+03 1.391898270e-03 3.934156953e-02 1.626956637e-02 1.492790000e+01 
220388567 3.645301837e+00 1.326220865e+03 1.324398254e+03 1.705909775e-05 3.140500781e-01 2.765878673e-01 9.176300000e+00 
150443185 2.593646530e+00 1.468754960e+03 1.470051776e+03 4.515157846e-06 7.392642770e-01 1.594582925e-01 9.434300000e+00 
452734608 1.994545787e+00 1.571165629e+03 1.570168374e+03 1.418271290e-05 4.805935764e-01 5.564200381e-02 7.721700000e+00 
399253092 8.721037430e+00 1.570822017e+03 1.566506783e+03 8.148024228e-03 2.668705012e-01 2.460269193e-01 1.000590000e+01 
185805011 2.005394097e+00 1.517395420e+03 1.516393097e+03 2.934752832e-04 2.643384532e-01 2.340578928e-01 1.331630000e+01 
102691227 2.419729272e+00 1.546368126e+03 1.545158306e+03 2.898055426e-05 7.689345501e-02 6.752819162e-02 8.505800000e+00 
  7211118 1.446254059e+00 1.492560066e+03 1.491837290e+03 3.809480403e-04 2.598897205e-01 6.877015270e-02 8.868390000e+00 
321455348 7.717991741e+00 1.577146237e+03 1.573298608e+03 2.313411390e-03 1.970316776e-02 1.261481203e-02 1.036430000e+01 
389754103 3.803403844e+00 1.355332132e+03 1.357233820e+03 5.656598993e-06 4.592462175e-02 4.865095296e-02 1.095230000e+01 
201747686 1.345553897e+00 1.654051733e+03 1.654723857e+03 7.622191952e-04 2.209727922e-02 5.864933991e-03 9.399100000e+00 
 51155192 3.227230993e+00 1.491945209e+03 1.493557709e+03 5.429531173e-04 1.640556656e-01 1.213362275e-01 1.518490000e+01 
 55524055 2.649438199e+00 1.518796569e+03 1.517472881e+03 6.110674280e-04 1.821772441e-01 4.218752918e-02 1.183780000e+01 
287351976 1.921951404e+00 1.439545235e+03 1.440506184e+03 2.176789536e-05 4.728273962e-01 9.023987017e-02 1.163130000e+01 
309658221 7.594909289e+00 1.524700362e+03 1.520903697e+03 1.632995332e-04 2.989850486e-02 2.024479510e-02 9.856700000e+00 
404340025 5.351173210e+00 1.602390432e+03 1.605066011e+03 2.131706435e-06 1.481999690e-02 1.386139381e-02 1.070360000e+01 
142262969 1.551338881e+01 1.573344318e+03 1.578191788e+03 2.869347341e-01 3.447966435e-01 2.911570806e-01 1.026200000e+01 
 63785934 1.470106928e+00 1.386875378e+03 1.386140690e+03 3.903249500e-04 1.216551270e-01 2.605417989e-02 9.583950000e+00 
337262829 1.645167106e+00 1.468890746e+03 1.468068583e+03 4.019969481e-04 2.159474645e-02 8.318427894e-03 1.411470000e+01 
258314976 4.966262494e+00 1.574027295e+03 1.576510387e+03 1.250310387e-05 1.581667398e-01 1.399573646e-01 5.547100000e+00 
 12862099 4.847370683e+00 1.386578535e+03 1.389002213e+03 2.168926671e-06 1.653687145e-02 1.513738943e-02 1.239930000e+01 
380704836 2.640472646e+00 1.655170326e+03 1.653851303e+03 7.170841285e-04 7.983884318e-02 2.657483862e-02 1.421010000e+01 
 14307980 8.974222531e-01 1.518125767e+03 1.517677787e+03 1.279892287e-03 4.267832915e-01 4.044131636e-01 1.121020000e+01 
270371961 2.368178477e+00 1.412798040e+03 1.413979093e+03 2.010330841e-03 1.582814775e-01 2.912850435e-02 6.587100000e+00 
308851582 4.912425719e+00 1.547609964e+03 1.545155831e+03 6.648412089e-04 2.066954094e-01 2.140533535e-02 9.896700000e+00 
403153647 5.337952686e+00 1.326840368e+03 1.324357528e+03 5.479753130e-02 1.598993587e-01 6.248856528e-02 6.777400000e+00 
 77703308 7.462636452e-01 1.438612046e+03 1.438238982e+03 1.436985998e-04 2.970727950e-01 7.003415067e-02 1.093130000e+01 
 41896812 1.260835657e+00 1.386385871e+03 1.385757252e+03 2.238679665e-03 3.542138622e-01 5.982559519e-02 1.075530000e+01 
  1528696 1.764211294e+00 1.438402053e+03 1.437522976e+03 2.696570452e-03 1.412088105e-02 1.244600183e-02 1.316860000e+01 
438942374 1.709128511e+00 1.570251261e+03 1.569397122e+03 3.893369994e-04 6.207339398e-02 5.320035343e-02 1.027130000e+01 
 35744583 2.069248107e+00 1.410997147e+03 1.412030277e+03 1.118378688e-03 7.076026268e-02 2.086543983e-02 1.084380000e+01 
211215485 1.701432754e+00 1.658922368e+03 1.659772870e+03 1.974136194e-04 3.261113772e-01 2.971921001e-01 8.145700000e+00 
206556127 2.211005227e+00 1.325311754e+03 1.324206670e+03 2.974217649e-04 1.378759221e-01 1.452223842e-01 8.820900000e+00 
468948126 2.306463542e+00 1.493901387e+03 1.492749468e+03 8.928988025e-04 5.550340400e-02 6.561183846e-03 1.043430000e+01 
389476160 1.628764785e+00 1.325771445e+03 1.326585573e+03 2.451837234e-04 4.587926687e-01 3.802764779e-01 1.108280000e+01 
 33689349 3.497788949e+00 1.470365596e+03 1.468619995e+03 1.479065918e-03 2.479803413e-01 1.206071007e-01 1.064720000e+01 
396170777 6.565695733e+00 1.654200346e+03 1.657458082e+03 5.989225556e-03 1.445266520e-01 1.198170076e-01 9.619200000e+00 
438490744 3.331959909e+00 1.468495228e+03 1.466830306e+03 4.987689449e-04 8.837133018e-02 8.733985007e-02 1.413960000e+01 
436243444 1.358526277e+00 1.468816937e+03 1.468137984e+03 3.589840810e-04 3.278021723e-02 2.582685532e-02 1.273230000e+01 
349059354 3.329326264e+00 1.470763620e+03 1.472428163e+03 5.643326174e-05 1.706524470e-01 1.646957324e-01 1.100570000e+01 
156241056 1.780166541e+00 1.469565370e+03 1.470455204e+03 2.200621366e-04 3.140164155e-01 2.473283016e-01 9.574090000e+00 
270648838 7.634982536e+00 1.521764106e+03 1.518169784e+03 4.591185129e-02 5.097033054e-01 2.645173715e-01 1.064320000e+01 
393344055 1.509346892e+00 1.518334393e+03 1.517580012e+03 3.032661517e-04 9.892321412e-02 8.238589039e-02 8.212300000e+00 
302384263 6.709989834e+00 1.411968013e+03 1.415322617e+03 9.142915717e-05 1.404248917e-01 5.454483160e-02 9.699100000e+00 
219222201 2.383249512e+00 1.440344563e+03 1.439152939e+03 1.010597959e-07 2.104433832e-01 1.930963260e-01 8.277800000e+00 
238917338 4.076022680e+00 1.440879951e+03 1.438848273e+03 2.440526282e-03 2.188755007e-01 1.779199856e-01 1.176360000e+01 
140691463 4.169062413e+00 1.601706914e+03 1.603791299e+03 5.486767843e-05 1.266532896e-02 1.255398274e-02 1.201660000e+01 
 74528318 4.670086839e+00 1.548140636e+03 1.546163608e+03 1.201244431e-01 5.341657664e-01 2.444299801e-01 9.501800000e+00 
141809359 1.215757765e+01 1.473987729e+03 1.469695660e+03 2.328614204e-01 7.060311630e-02 2.145067292e-02 1.137250000e+01 
296184440 3.744014784e+00 1.494003194e+03 1.495868610e+03 2.760528266e-03 6.364743352e-01 1.354267373e-01 1.545200000e+01 
 97409519 6.745875141e+00 1.327053168e+03 1.330426060e+03 1.056258950e-05 1.733977881e-02 1.687987063e-02 1.218930000e+01 
231663901 2.860752679e+00 1.326009404e+03 1.327439076e+03 3.864913692e-04 2.135351019e-02 1.880212405e-02 1.240690000e+01 
193831684 1.293705297e+00 1.658867864e+03 1.658765379e+03 6.832434762e-01 9.382728499e-02 5.308801521e-02 1.302800000e+01 
  2020964 5.884202323e+00 1.522244876e+03 1.525186338e+03 1.704408713e-04 3.142419581e-01 3.185197633e-01 8.291800000e+00 
 48372732 1.095573093e+00 1.544490905e+03 1.543943120e+03 2.764213156e-06 2.311312786e-01 1.297270772e-01 8.693600000e+00 
 96799506 6.545802830e+00 1.494586714e+03 1.491317552e+03 8.952925026e-04 3.137255216e-02 6.025426199e-03 1.149770000e+01 
139701741 2.630390409e+00 1.438760605e+03 1.440075789e+03 6.685338100e-06 5.822588129e-01 1.350267604e-01 1.168640000e+01 
387544749 2.818687708e+00 1.411743051e+03 1.410333913e+03 1.148201778e-04 9.536837578e-02 6.912121540e-02 1.083330000e+01 
 32000625 7.017507822e-01 1.492123931e+03 1.492474674e+03 2.934055088e-04 7.317925763e-02 5.944746650e-02 1.105320000e+01 
243643549 1.792265757e+00 1.601545176e+03 1.602441302e+03 6.464787911e-06 1.349048359e-01 1.257581266e-01 9.024100000e+00 
238176110 5.597221293e+00 1.326689169e+03 1.329487064e+03 2.006677873e-04 1.705627720e-02 1.577715434e-02 1.104430000e+01 
371839073 3.796261272e+00 1.655191709e+03 1.657089009e+03 3.423885053e-04 1.010580045e-01 1.701837224e-02 9.188500000e+00 
322493523 1.532319314e+00 1.354480063e+03 1.355246192e+03 3.149554591e-05 1.850460836e-01 6.798299030e-02 1.176650000e+01 
215336287 2.592305052e+00 1.412929906e+03 1.414225944e+03 6.919514893e-05 4.111117755e-01 5.028458723e-02 9.109100000e+00 
  1202347 4.150449571e+00 1.519657982e+03 1.521732066e+03 4.317761055e-04 4.750945937e-02 4.030574021e-02 1.172780000e+01 
207693951 2.716388959e+00 1.625526025e+03 1.624434067e+03 1.381105361e-01 3.389222423e-02 3.409020985e-02 1.223830000e+01 
158301961 7.760723156e+00 1.659188402e+03 1.655339849e+03 6.437114043e-03 7.596211882e-02 1.126126528e-02 1.171500000e+01 
318986273 3.107497104e+00 1.601323838e+03 1.602831780e+03 2.314802811e-02 1.747793549e-01 4.145064067e-02 1.274300000e+01 
 29699240 2.846759188e+00 1.519194812e+03 1.520617805e+03 2.129972836e-04 1.228293283e-02 1.174057311e-02 8.779400000e+00 
100029948 2.777565834e+00 1.387504373e+03 1.386115687e+03 5.476831140e-05 4.614617192e-01 2.840648956e-01 1.162540000e+01 
309908721 2.833820301e+00 1.468979255e+03 1.470396158e+03 3.842392381e-06 3.493203138e-01 3.469673422e-01 1.248080000e+01 
410418820 8.569283014e+00 1.659136589e+03 1.654938744e+03 1.590367320e-02 4.214017716e-01 1.883080342e-01 6.212800000e+00 
211116547 1.276962922e+00 1.658247552e+03 1.658885942e+03 1.131828565e-04 3.630882957e-01 2.212613030e-01 1.285310000e+01 
327785134 2.478679548e+00 1.655912933e+03 1.654674718e+03 7.127783165e-04 1.788168493e-01 5.320300199e-02 8.634300000e+00 
398221405 2.109016098e+00 1.518889773e+03 1.517837250e+03 1.478172508e-03 1.402690493e-01 3.736829596e-02 1.437210000e+01 
 38677487 4.080911562e+00 1.438178757e+03 1.440204094e+03 5.807945336e-03 3.298975407e-02 6.058145433e-03 1.027030000e+01 
234491752 8.658400316e-01 1.354512212e+03 1.354079694e+03 7.292622008e-04 2.850184035e-01 8.669158928e-02 9.494100000e+00 
126944775 2.695919031e+00 1.326897092e+03 1.325549356e+03 1.301042870e-04 3.271218873e-01 2.986043971e-01 8.107300000e+00 
294200378 2.985360981e+00 1.655866016e+03 1.654373678e+03 1.772760723e-04 1.374856317e-01 5.686680010e-02 1.042640000e+01 
  9945183 1.557597096e+00 1.411741752e+03 1.412520536e+03 1.413264243e-05 6.649661291e-01 1.519433156e-01 1.129320000e+01 
234288940 1.153021490e+01 1.327304787e+03 1.331822260e+03 1.414087125e-01 2.272955420e-02 9.128886681e-03 1.011890000e+01 
294197236 1.934532754e+00 1.655224354e+03 1.654257153e+03 5.282322644e-05 6.014399111e-02 5.461790184e-02 9.639500000e+00 
369362290 2.112292016e+00 1.412533907e+03 1.411477881e+03 8.967324659e-05 5.395820029e-01 8.136413156e-02 9.541900000e+00 
442918617 1.664172029e+00 1.438702857e+03 1.437938872e+03 6.428792851e-02 8.499730649e-02 1.095141780e-02 6.690800000e+00 
168426455 3.868212515e+00 1.493827854e+03 1.492145864e+03 7.514801882e-02 2.770542761e-02 2.452614324e-02 1.282350000e+01 
211170874 1.804171668e+00 1.659105880e+03 1.658203852e+03 4.993177290e-05 9.487024344e-02 1.668817948e-02 1.263160000e+01 
160065970 1.368186201e+00 1.355330381e+03 1.356014289e+03 2.119872461e-04 2.063657129e-01 2.529280554e-02 1.140000000e+01 
124950413 5.790720766e+00 1.491703155e+03 1.488807827e+03 8.755709933e-06 1.416574492e-01 2.328132050e-02 1.407830000e+01 
388104525 4.999602047e+00 1.599888200e+03 1.602387973e+03 8.796518199e-06 1.493546585e-02 1.429325306e-02 1.160350000e+01 
 66602813 2.764082172e+00 1.493917801e+03 1.495299650e+03 1.090667990e-04 4.479344709e-01 2.003280669e-01 8.701400000e+00 
409900613 2.206512290e+00 1.518269385e+03 1.517190508e+03 1.733664430e-02 1.078107914e-01 1.065743636e-01 1.316920000e+01 
218988566 2.030923048e+00 1.493114497e+03 1.492104937e+03 4.558853912e-03 1.681054522e-02 1.463349010e-02 1.363570000e+01 
350622185 1.168570805e+00 1.438322663e+03 1.438906941e+03 1.099777189e-05 2.036199477e-01 1.999857713e-01 8.940800000e+00 
 12529950 2.400463713e+00 1.411570510e+03 1.412767275e+03 2.268329775e-03 2.341064890e-02 6.954555494e-03 1.206340000e+01 
144000467 8.882907211e+00 1.333294370e+03 1.336880515e+03 1.517226659e-01 2.077513380e-01 1.157267926e-01 8.230700000e+00 
169532543 9.154309214e-01 1.438647739e+03 1.438190162e+03 2.373202531e-04 3.984934264e-01 9.903472775e-02 9.760500000e+00 
153742549 6.070533010e+00 1.442259656e+03 1.439225043e+03 1.689565096e-04 1.137311473e-01 9.722436995e-02 9.664600000e+00 
 34236395 8.793928282e-01 1.438342253e+03 1.438781943e+03 1.278512333e-05 5.203855127e-01 4.929677358e-01 1.197710000e+01 
150101476 3.278507162e+00 1.603065947e+03 1.604682501e+03 1.087151988e-02 2.564663232e-02 7.250017602e-03 1.105760000e+01 
 30034081 4.689181915e+00 1.439690062e+03 1.442034381e+03 9.099225854e-05 4.682864378e-01 4.727421423e-01 1.059090000e+01 
287328866 2.076796965e+00 1.571810952e+03 1.570772557e+03 3.059021924e-06 2.301596935e-02 1.823546088e-02 1.240340000e+01 
164681172 4.905287314e+00 1.388203281e+03 1.390655887e+03 1.219656447e-05 3.162281432e-01 7.416729376e-02 9.779470000e+00 
443510071 7.896589101e-01 1.468288964e+03 1.467895430e+03 2.576330330e-03 2.250057894e-02 1.505043590e-02 1.439190000e+01 
260476837 4.465879624e+00 1.644934791e+03 1.647151042e+03 5.869944374e-03 2.193738043e-02 1.914089593e-02 1.279180000e+01 
231093356 3.470342148e+00 1.602676821e+03 1.600941797e+03 6.670048358e-05 3.997009862e-01 3.766199471e-01 1.106680000e+01 
175182754 3.809364817e+00 1.518894552e+03 1.520786388e+03 5.268212553e-03 7.313010953e-02 1.556845872e-02 8.080400000e+00 
278861826 1.067625262e+00 1.517944878e+03 1.518477666e+03 1.508235399e-03 3.617510139e-02 3.182855917e-02 9.869500000e+00 
 77209028 1.137767812e+00 1.438174874e+03 1.437606074e+03 1.166390975e-04 5.962882662e-02 3.865336794e-02 1.032260000e+01 
306651396 2.713941702e+00 1.493541315e+03 1.492391997e+03 1.156942644e-01 1.112770871e-01 2.741107268e-02 1.407680000e+01 
 38678931 6.284676473e+00 1.495627120e+03 1.492485169e+03 9.684239944e-05 9.662869835e-02 2.749561245e-02 1.214180000e+01 
346429188 6.622859962e-01 1.468465929e+03 1.468796549e+03 1.239607278e-03 3.409181168e-02 3.020191106e-02 1.394010000e+01 
 49677785 1.594227052e+00 1.354231541e+03 1.353435922e+03 1.463216330e-03 1.717947629e-01 3.208202471e-02 9.399400000e+00 
146522930 1.087579246e+00 1.438139565e+03 1.437596458e+03 9.853046047e-04 4.083893135e-02 1.349885643e-02 1.125730000e+01 
323255579 1.722477258e+00 1.600242202e+03 1.599382829e+03 1.692873503e-03 1.003809827e-01 1.026240675e-01 1.344010000e+01 
126945917 1.341065164e+00 1.326291948e+03 1.325621898e+03 5.654156397e-04 3.701239988e-01 1.264318096e-01 9.106300000e+00 
  6518047 1.851181412e+00 1.492555858e+03 1.491720757e+03 7.484135662e-02 2.638692654e-02 2.783802898e-02 1.269970000e+01 
320855910 2.754763604e+00 1.601392078e+03 1.600023614e+03 5.084987739e-03 1.414962869e-02 1.111522606e-02 4.259400000e+00 
357911163 4.781830994e+00 1.628506156e+03 1.630888691e+03 2.752723653e-03 1.518642910e-01 7.403569779e-02 9.691700000e+00 
237751146 3.340185370e+00 1.469918130e+03 1.468248497e+03 1.964997079e-04 2.528210337e-02 1.948508514e-02 1.414770000e+01 
220042007 1.838109904e+00 1.438625889e+03 1.437707066e+03 1.974809152e-04 3.587053547e-01 1.194658271e-01 1.005290000e+01 
 52079677 9.029861357e+00 1.356307506e+03 1.351888103e+03 1.629932509e-02 3.785436607e-02 1.060876667e-02 1.190280000e+01 
 58466459 3.871483776e+00 1.571630654e+03 1.573553221e+03 5.336181252e-03 7.270165684e-02 4.522974028e-02 1.051720000e+01 
155884449 9.799382929e-01 1.518371692e+03 1.517883545e+03 2.911817842e-03 2.161639692e-02 5.226206492e-03 1.297840000e+01 
350190639 3.734394607e+00 1.326379868e+03 1.324513134e+03 1.947511835e-04 5.184825538e-02 5.563858016e-02 1.179400000e+01 
129888462 7.224080727e-01 1.410899832e+03 1.411260991e+03 9.650137531e-05 4.122799959e-01 1.075598125e-01 8.550800000e+00 
148611095 4.837455942e+00 1.546984037e+03 1.544893260e+03 1.066922598e-01 1.354178728e-01 1.253908127e-01 1.208160000e+01 
308991822 8.224391488e+00 1.550232172e+03 1.546136895e+03 3.231278148e-03 2.493542930e-01 6.135072880e-02 9.062500000e+00 
262696097 1.822427024e+00 1.491753296e+03 1.492664429e+03 6.924126587e-05 3.150144955e-02 3.011399129e-02 9.083600000e+00 
455135327 5.621206886e+00 1.491915559e+03 1.494726073e+03 2.513634493e-05 1.079143393e-02 1.050967562e-02 9.939080000e+00 
117544915 2.968526625e+00 1.327322652e+03 1.325838550e+03 8.538375743e-05 4.206517097e-01 4.043699341e-01 8.442700000e+00 
184240683 3.256844918e+00 1.355508079e+03 1.353879933e+03 1.333075073e-04 1.414835359e-02 1.269402227e-02 1.154640000e+01 
219189765 3.464035229e+00 1.544429217e+03 1.546161101e+03 6.039399342e-05 3.680620983e-02 3.550098982e-02 1.475990000e+01 
361388647 9.817398067e-01 1.600817787e+03 1.600328108e+03 1.905329245e-03 2.582367511e-01 8.969259636e-02 1.423950000e+01 
244252435 1.887144515e+00 1.439574965e+03 1.440517891e+03 4.929292345e-04 6.787276736e-02 3.914064925e-02 1.105030000e+01 
415873588 3.491029180e+00 1.572206550e+03 1.570461035e+03 1.106174951e-07 4.157941922e-01 4.128877580e-01 9.421590000e+00 
146761368 1.835417192e+00 1.411753677e+03 1.412671374e+03 9.625386207e-06 6.951978636e-02 6.538358037e-02 1.041790000e+01 
279087522 4.240723645e+00 1.519476082e+03 1.521596395e+03 1.813856965e-05 2.225075784e-01 2.099310148e-01 9.876100000e+00 
386627236 2.085022468e+00 1.545511005e+03 1.546549699e+03 2.873475132e-03 1.875958597e-02 1.909616967e-02 1.198370000e+01 
 37606218 7.839473762e+00 1.469608819e+03 1.466066853e+03 6.562936808e-02 1.014691272e-01 1.185350561e-02 9.259930000e+00 
 91542943 5.326752788e+00 1.412433085e+03 1.409769743e+03 1.008052226e-05 4.004245624e-01 2.715462854e-01 1.330990000e+01 
 92743594 4.225332666e+00 1.544487564e+03 1.546330789e+03 1.003354071e-01 1.901321918e-02 6.365360401e-03 8.294200000e+00 
443494454 7.151001485e+00 1.572446090e+03 1.568870733e+03 3.151471640e-05 1.354162413e-02 5.689020619e-03 1.094450000e+01 
279569707 3.979404817e+00 1.495386559e+03 1.493397128e+03 1.070764304e-04 8.020499805e-02 1.382268628e-02 9.063400000e+00 
 30450412 2.507827162e+00 1.630630976e+03 1.629377709e+03 4.049819849e-04 4.123127771e-01 3.900601461e-01 1.634560000e+01 
349835367 3.340820229e+00 1.439292042e+03 1.437629493e+03 3.695607892e-03 4.781320179e-01 6.547493031e-02 1.009030000e+01 
 12158853 1.262389423e+00 1.468289914e+03 1.467658911e+03 2.394312878e-04 1.881260703e-01 1.706932207e-01 1.163030000e+01 
134537478 3.419862558e+00 1.493272844e+03 1.494982669e+03 4.864703848e-05 1.186916409e-02 1.133481126e-02 1.038870000e+01 
306981513 5.537921249e+00 1.628470380e+03 1.631234512e+03 1.368451718e-03 9.840975066e-02 4.304727227e-02 1.202890000e+01 
390996644 1.919426691e+00 1.659069405e+03 1.658328255e+03 1.785932571e-01 4.689140422e-01 3.414878990e-01 9.697300000e+00 
373844472 1.839128974e+00 1.570661284e+03 1.569742271e+03 4.717432419e-04 1.077752676e-02 9.343665774e-03 1.106110000e+01 
277712294 5.784820470e+00 1.521270248e+03 1.524162569e+03 2.424837081e-05 4.064108220e-02 4.581130860e-02 1.071590000e+01 
 20176492 2.221284514e+00 1.439828781e+03 1.440939417e+03 4.899837429e-06 4.976333333e-01 1.106537076e-01 1.108510000e+01 
 50528312 5.273592174e+00 1.470434968e+03 1.467989643e+03 5.610987857e-02 2.112561006e-01 3.868392385e-02 8.823500000e+00 
270204401 2.238157244e+00 1.654934185e+03 1.656051493e+03 1.242570332e-03 1.759278679e-01 2.136091341e-02 8.444100000e+00 
289670788 1.955744139e+00 1.518893717e+03 1.517916097e+03 2.020502110e-04 4.149790896e-02 8.775099442e-03 1.018000000e+01 
  7695666 1.755313263e+01 1.411690190e+03 1.414566397e+03 5.570177428e-01 3.679474497e-01 3.339451880e-01 1.012710000e+01 
467238286 3.414449819e+00 1.602030621e+03 1.603718367e+03 8.961172500e-03 3.542446341e-01 3.431018200e-01 8.058600000e+00 
245863693 1.077401754e+00 1.439004085e+03 1.439542617e+03 2.466871931e-04 4.539784752e-01 2.287232449e-01 1.118540000e+01 
  1129033 2.720099139e+00 1.410984660e+03 1.412344591e+03 6.837281960e-05 1.610006856e-02 1.531335569e-02 9.627130000e+00 
290547036 9.031481831e-01 1.325883423e+03 1.326334990e+03 1.233050043e-05 5.352651781e-01 1.283542469e-01 1.070070000e+01 
133701671 4.695533138e+00 1.627130746e+03 1.624783285e+03 1.021610922e-04 1.072213077e-01 2.720979993e-02 8.705100000e+00 
231851620 3.716889387e+00 1.355669390e+03 1.357294011e+03 9.896786541e-02 1.022350794e-01 2.358232490e-02 8.229300000e+00 
197886566 8.721597823e-01 1.411060104e+03 1.411496144e+03 7.085736849e-05 1.165648344e-02 6.512900880e-03 9.826000000e+00 
 91638523 3.166454535e+00 1.386685174e+03 1.385103161e+03 6.026154956e-04 9.675261360e-02 1.469947483e-02 5.985700000e+00 
261656371 7.195643235e+00 1.330040108e+03 1.327223883e+03 1.703562202e-01 4.386580577e-01 4.039286079e-01 1.056600000e+01 
167747439 6.131208968e+00 1.469844476e+03 1.472888231e+03 5.596844073e-03 4.921313007e-02 6.283584399e-03 1.021960000e+01 
272467271 1.347513887e+00 1.601093672e+03 1.601767356e+03 8.501766249e-05 1.204772057e-01 3.702544224e-02 1.017740000e+01 
139721086 8.973737776e+00 1.328362133e+03 1.323885623e+03 1.744492469e-03 4.445349709e-01 3.413248611e-01 7.893700000e+00 
413376180 2.708297280e+00 1.572125893e+03 1.570772662e+03 5.316691953e-04 2.204929938e-02 1.997682957e-02 1.274920000e+01 
450104319 1.510582196e+00 1.438490635e+03 1.437735680e+03 3.484843743e-04 6.288563772e-02 1.818035654e-02 6.820000000e+00 
219201178 2.417025716e+00 1.517723082e+03 1.516514791e+03 1.440220872e-04 3.571918155e-02 7.946854844e-03 1.082530000e+01 
  3816260 1.312811300e+01 1.390527893e+03 1.387761588e+03 4.715266795e-01 2.356249484e-01 1.852282497e-01 1.009490000e+01 
437297176 4.396286416e+00 1.574701776e+03 1.572504402e+03 2.741175103e-04 6.694717472e-02 4.856679780e-02 7.818760000e+00 
121595243 2.114040447e+00 1.440053034e+03 1.438996566e+03 4.102926192e-04 6.890336135e-02 3.293109463e-02 1.540050000e+01 
270348090 5.638440122e+00 1.600653501e+03 1.603458829e+03 3.870140384e-03 2.089499305e-01 1.922150101e-01 1.421110000e+01 
229808144 1.161048599e+01 1.325733284e+03 1.331345702e+03 2.602847451e-02 6.004924905e-02 2.139710894e-02 1.002210000e+01 
453785266 5.442083032e+00 1.600692360e+03 1.603413357e+03 1.271232251e-05 1.244392635e-02 9.140234160e-03 1.037560000e+01 
 59843967 5.033545569e+00 1.468521225e+03 1.471037691e+03 9.564553095e-05 1.738900572e-02 1.679405812e-02 1.276320000e+01 
363326796 1.139460549e+01 1.553844249e+03 1.559541081e+03 6.478652182e-05 7.679091178e-02 5.508960959e-03 9.835300000e+00 
118313102 9.255864371e+00 1.546322133e+03 1.550026669e+03 1.562833465e-01 4.635386988e-01 4.655965403e-01 8.224000000e+00 
170102285 5.888870438e+00 1.470661435e+03 1.473605170e+03 1.866656609e-04 2.178583643e-02 1.950207200e-02 1.175830000e+01 
220569051 2.778325347e+00 1.387276976e+03 1.385887960e+03 8.297768338e-05 6.603707031e-02 9.486054926e-03 1.118800000e+01 
312907176 1.515882481e+00 1.600491407e+03 1.599733480e+03 1.516024763e-05 4.408116188e-01 4.288575333e-01 1.300760000e+01 
388086679 5.592251225e+00 1.492651621e+03 1.489855642e+03 4.104997517e-05 1.043035355e-01 6.488799894e-02 7.519610000e+00 
158582802 2.160207861e+00 1.354794491e+03 1.355873870e+03 5.268836268e-04 3.770042384e-01 3.734205636e-01 1.010110000e+01 
 92352620 7.900071587e+00 1.328299398e+03 1.332249381e+03 1.052834198e-05 1.305485076e-02 1.214584819e-02 9.643300000e+00 
291466214 7.050215894e+00 1.523735032e+03 1.520210090e+03 3.698822826e-05 2.937287555e-01 2.134244709e-01 7.481200000e+00 
  1190662 8.880952016e-01 1.518098644e+03 1.517705910e+03 7.082908781e-02 2.302585295e-02 2.141561302e-02 1.317430000e+01 
151164344 2.367579304e+00 1.492561424e+03 1.491384758e+03 4.726690803e-03 1.035801562e-02 9.795548335e-03 1.331600000e+01 
  9804616 1.033671825e+00 1.411065961e+03 1.411582061e+03 1.034599493e-03 3.927090310e-02 3.256142848e-02 1.411180000e+01 
125566526 6.307414773e-01 1.491777806e+03 1.492091804e+03 3.399028294e-03 1.519250934e-02 1.056161004e-02 1.414370000e+01 
219322317 8.543268741e+00 1.332791531e+03 1.337060672e+03 4.555930513e-04 3.969658925e-02 5.516678477e-03 1.219030000e+01 
295885511 5.054819274e+00 1.602272372e+03 1.599745697e+03 2.283454654e-04 1.191936460e-02 5.915616706e-03 8.350800000e+00 
255565860 2.205911863e+00 1.493462197e+03 1.494561823e+03 2.366007996e-03 4.073528952e-02 5.800417634e-03 1.279280000e+01 
440788366 1.548265235e+00 1.491776439e+03 1.491012658e+03 1.050224015e-02 2.835275552e-02 2.664347255e-02 8.977600000e+00 
153166843 1.931700464e+00 1.469478762e+03 1.468512915e+03 2.657906622e-06 4.272413815e-01 4.003327532e-01 1.035730000e+01 
 47380518 1.095434735e+00 1.545457440e+03 1.544910329e+03 8.685029716e-04 2.577297895e-01 7.315923728e-02 1.399670000e+01 
149861542 3.658606169e+00 1.439714311e+03 1.437885313e+03 1.306677531e-04 2.309859104e-01 2.209982111e-01 5.685800000e+00 
129268651 5.963067808e+00 1.496443089e+03 1.493960251e+03 1.276016510e-01 1.066415501e-01 8.857325390e-02 1.387280000e+01 
141978095 1.283393849e+01 1.609499002e+03 1.605753135e+03 3.246626773e-01 3.930389226e-01 3.443102342e-01 1.127780000e+01 
 78234838 1.974020283e+00 1.517755432e+03 1.518742377e+03 5.190487391e-05 2.677321023e-01 1.925069301e-01 1.195820000e+01 
129764561 2.434552906e+00 1.386757349e+03 1.387973764e+03 5.556526862e-04 7.332972180e-01 1.117756092e-01 9.939500000e+00 
  3921749 5.611306003e+00 1.388675789e+03 1.385872494e+03 6.601014719e-04 3.415529764e-01 1.939242970e-01 1.084620000e+01 
 47175622 1.523470100e+00 1.518628507e+03 1.517866943e+03 1.758768262e-04 1.407102866e-02 7.897593328e-03 1.063040000e+01 
306773020 2.754808969e+00 1.356841716e+03 1.358218732e+03 2.212033780e-04 3.505670278e-02 3.474176897e-02 1.129460000e+01 
 31810287 4.761538442e+00 1.548558995e+03 1.546178764e+03 1.777156831e-04 2.769126427e-01 4.912318623e-02 9.880600000e+00 
264594193 2.228959687e+00 1.470292396e+03 1.471406818e+03 4.054519895e-05 1.126505354e-01 7.598349102e-02 7.701100000e+00 
237332597 2.927454592e+00 1.327596885e+03 1.326134475e+03 7.068909447e-04 1.302078658e-01 9.693860075e-03 8.096900000e+00 
259701720 3.972114780e+00 1.468780080e+03 1.470502813e+03 9.846456406e-02 7.892539745e-01 1.307615666e-01 9.469200000e+00 
281541555 9.485476365e+00 1.358357356e+03 1.363098831e+03 2.091771128e-04 1.210967420e-02 1.231203316e-02 1.304170000e+01 
120414806 2.553070494e+00 1.355954705e+03 1.357231232e+03 4.963917357e-06 7.295723134e-01 1.751762348e-01 1.070260000e+01 
191926695 1.934869840e+00 1.518411053e+03 1.517443923e+03 2.474781202e-04 2.201337675e-02 1.296448780e-02 8.597000000e+00 
323292655 1.669900068e+00 1.654503221e+03 1.655338139e+03 2.997059621e-05 4.194898729e-01 3.636459896e-01 5.825800000e+00 
146559012 5.281974606e+00 1.438098088e+03 1.435472905e+03 4.699021276e-03 1.728023230e-01 1.591458015e-01 1.082000000e+01 
 67807856 3.373455274e+00 1.440408619e+03 1.438722041e+03 6.949523206e-05 7.752197373e-02 3.317255795e-02 9.556000000e+00 
253749178 1.837681312e+00 1.659138441e+03 1.660057248e+03 2.723051298e-05 1.028774067e-01 2.906745206e-02 1.015640000e+01 
369960846 3.212767547e+00 1.654105709e+03 1.652499495e+03 8.293473850e-05 1.754783145e-02 1.618955844e-02 1.346100000e+01 
149473467 1.094880783e+00 1.517453372e+03 1.516907702e+03 2.536224109e-03 2.503480268e-01 5.751973086e-02 9.297300000e+00 
349154435 4.432167360e+00 1.492267972e+03 1.490085591e+03 1.193805082e-02 3.756345767e-02 1.460946902e-02 1.220680000e+01 
 53987961 9.502260011e-01 1.491672674e+03 1.492147638e+03 2.469071607e-04 1.089447812e-01 6.835976022e-02 1.476260000e+01 
117739806 5.620392448e+00 1.494089080e+03 1.491279761e+03 2.451417503e-04 1.977363333e-01 1.185951202e-02 9.399670000e+00 
141622065 2.927934089e+00 1.491734957e+03 1.490277641e+03 3.568247737e-03 1.885009124e-01 1.596661197e-01 9.799300000e+00 
268644785 6.658910657e+00 1.494135324e+03 1.497464657e+03 2.881707675e-05 1.070617934e-02 1.031145287e-02 1.068150000e+01 
401889117 6.586116961e+00 1.412634798e+03 1.415903118e+03 5.897866400e-03 3.594228755e-01 2.652920253e-01 9.768800000e+00 
 11070365 1.803831295e+00 1.492280144e+03 1.493181203e+03 7.463751473e-04 2.250105201e-01 2.060864116e-01 1.440640000e+01 
139732428 6.663700783e+00 1.438431001e+03 1.435099282e+03 3.099398895e-05 2.583447044e-01 1.591322330e-01 8.746300000e+00 
 49003142 5.005669978e+00 1.544440746e+03 1.546943026e+03 1.741361206e-04 2.383259886e-01 2.277410675e-01 7.821300000e+00 
 98853990 2.728634440e+00 1.412754547e+03 1.411396566e+03 3.647652090e-03 1.454712581e-02 1.194782033e-02 1.058240000e+01 
 36734222 1.626931356e+00 1.546044101e+03 1.545230675e+03 3.806672177e-05 2.726466559e-02 2.611759866e-02 1.111840000e+01 
300972613 7.761099618e-01 1.354707986e+03 1.355095893e+03 2.987021685e-04 6.661768892e-02 4.973337203e-02 1.106000000e+01 
347545020 2.780769466e+00 1.413551221e+03 1.412160961e+03 7.037807053e-05 4.496864256e-01 3.999653722e-01 8.518300000e+00 
261746657 1.316984363e+00 1.655230657e+03 1.654572435e+03 3.218899349e-04 3.010149878e-01 1.167978743e-01 1.023830000e+01 
 67267845 2.025407804e+00 1.631730614e+03 1.630717963e+03 4.096506004e-05 1.173195730e-01 1.098887977e-01 1.008800000e+01 
271596290 2.564976536e+00 1.492837270e+03 1.491554795e+03 8.079929509e-06 1.087850596e-01 1.071729718e-01 1.026080000e+01 
261138857 1.841527360e+00 1.625702187e+03 1.626622837e+03 9.587365443e-05 9.044645315e-02 8.128726909e-02 1.052330000e+01 
468958374 1.535213226e+00 1.491809324e+03 1.491041867e+03 1.534095962e-04 4.678980557e-01 4.520586641e-01 1.017010000e+01 
178889597 3.768920461e+00 1.572541749e+03 1.574425662e+03 2.282732869e-04 2.423734484e-02 2.401761815e-02 8.516500000e+00 
158329676 3.067321529e+00 1.545639024e+03 1.544105364e+03 2.140670905e-08 2.576966488e-01 2.521547731e-01 9.534300000e+00 
219421171 8.302998276e+00 1.445536111e+03 1.441527854e+03 2.700164345e-02 1.681085010e-01 6.227775075e-02 1.132250000e+01 
176910080 1.857461103e+00 1.571554259e+03 1.572481373e+03 1.366606896e-03 6.243966319e-02 1.029623100e-02 9.977500000e+00 
141768070 5.572777572e+00 1.625343940e+03 1.628130322e+03 1.774759507e-06 1.241023199e-02 1.227521114e-02 1.262640000e+01 
441422220 3.700103697e+00 1.328692479e+03 1.326842539e+03 4.750939308e-05 2.864760847e-01 5.455916591e-02 9.064100000e+00 
434664688 1.685781681e+01 1.605314390e+03 1.607309574e+03 6.483095290e-01 1.867540100e-01 3.976008071e-02 8.048600000e+00 
289535142 4.676415869e+00 1.518793748e+03 1.521129574e+03 8.000960541e-04 1.605287061e-02 1.288170019e-02 1.254000000e+01 
234211934 1.064937127e+00 1.468810565e+03 1.468278098e+03 1.625593056e-06 2.747723189e-01 2.508561426e-01 1.144210000e+01 
173756896 1.134217321e+01 1.495614112e+03 1.491099341e+03 1.580557900e-01 3.366452320e-01 1.191814614e-01 1.395660000e+01 
176591772 7.758418987e+00 1.472739949e+03 1.468862902e+03 4.325836474e-04 7.089064451e-02 2.912714544e-02 9.791150000e+00 
349797905 3.544971847e+00 1.659731376e+03 1.657959120e+03 1.018302795e-04 4.298303505e-01 1.292310838e-01 9.664400000e+00 
380589029 2.697008867e+00 1.653973795e+03 1.652625481e+03 1.109785087e-04 2.031505541e-02 1.896715070e-02 1.228510000e+01 
 70440470 6.070256807e+00 1.326732140e+03 1.329766514e+03 1.951335602e-04 1.706948253e-02 1.653154141e-02 1.279230000e+01 
279314488 1.832572789e+00 1.326416447e+03 1.325500464e+03 2.599125333e-04 5.859296896e-02 1.793851235e-02 1.051900000e+01 
341309569 7.346857905e+00 1.654554783e+03 1.650882016e+03 1.416951042e-04 4.829103738e-02 8.662106963e-03 1.132150000e+01 
139148071 7.007892496e-01 1.325599937e+03 1.325249616e+03 1.659450144e-04 2.769127410e-01 5.186331066e-02 9.813000000e+00 
 50758245 4.514930727e+00 1.494978573e+03 1.497138818e+03 3.378594722e-02 4.437985064e-02 2.748513081e-02 6.116600000e+00 
 80059889 3.031995338e+00 1.660669428e+03 1.659153832e+03 2.082475810e-04 1.446509010e-01 5.444606101e-02 9.710100000e+00 
373364179 3.747587482e+00 1.438875809e+03 1.440749600e+03 9.226813270e-07 5.295342354e-01 4.629735127e-01 1.201560000e+01 
231860752 1.959862709e+00 1.325852788e+03 1.324873328e+03 3.784241178e-04 1.568526567e-02 9.704924181e-03 8.582000000e+00 
231714759 5.461188699e+00 1.330006280e+03 1.327279619e+03 1.130744333e-03 6.011866760e-01 8.833143209e-02 9.382700000e+00 
413024324 1.150428848e+00 1.518034769e+03 1.518603429e+03 8.946987716e-03 4.065453065e-02 8.981841476e-03 1.390550000e+01 
271864083 2.333322519e+00 1.519456609e+03 1.520622250e+03 6.844911368e-04 1.037133031e-01 9.468439106e-02 1.420640000e+01 
201497357 2.872139652e+00 1.470081782e+03 1.468646525e+03 4.447629266e-04 3.215629997e-01 1.355317316e-01 8.139180000e+00 
389754101 3.803446987e+00 1.357235227e+03 1.359135000e+03 8.054760131e-04 2.244281695e-01 2.125120727e-01 7.825500000e+00 
124282575 4.809934566e+00 1.573261988e+03 1.570916007e+03 1.926411344e-02 4.347774277e-01 3.701451401e-01 1.006220000e+01 
 30287190 3.123596021e+00 1.602790072e+03 1.601228367e+03 4.703880316e-05 2.668999680e-02 1.087966756e-02 1.122510000e+01 
407824089 1.794541236e+01 1.655350010e+03 1.660097960e+03 3.788211996e-01 3.226823357e-01 1.537450318e-01 8.559800000e+00 
320228013 6.804494372e+00 1.570688816e+03 1.567623595e+03 7.652884175e-02 7.819865263e-02 8.024576343e-03 1.038770000e+01 
178996712 2.982299472e+00 1.440462243e+03 1.441953361e+03 1.676840509e-05 3.663552003e-02 6.977501719e-03 8.585030000e+00 
150284425 3.004444037e+00 1.519034242e+03 1.517896191e+03 1.875525176e-01 1.579743732e-01 5.236242428e-02 6.026600000e+00 


==> datafile3.txt <==
Title: Temperature and Distance Dependence of Tidal Circularisation in Close Binaries: A Catalog of Eclipsing Binaries in the Southern Hemisphere Observed by the TESS Satellite
Authors: A. B. Justesen, S. Albrecht
Table: Orbital and Stellar Parameters of TESS Eclipsing Binaries
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1-  9 I9     ---     TIC    TESS Input Catalog ID
  11- 25 A15    d       P      Orbital period
  27- 41 A15    ---     t1     Time of primary eclipse (TESS Barycentric Julian Date (BJD - 2457000))
  43- 57 A15    ---     rp     Radius ratio
  59- 73 A15    ---     aR1    Semi-major axis ratio
  75- 90 A16    ---     ecosw  Transformation of eccentricity and longitude of periastron
  92-107 A16    ---     esinw  Transformation of eccentricity and longitude of periastron
 109-123 A15    deg     inc    Orbital inclination
 125-139 A15    ---     fp     Light ratio in TESS band
 141-145 I5     K       Teff1  Stellar effective temperature of primary
 147-151 I5     K       Teff2  Stellar effective temperature of seconary
 153-153 I1     ---   f_Teff1  Flag indicating if stellar temperatures are derived from SED fit
--------------------------------------------------------------------------------
286191384 3.612095803e+00 1.572973792e+03 9.937816898e-01 8.348786473e+00 -1.350938084e-04 -1.433927110e-02 8.480271378e+01 9.630564307e-01  7315  7250 1 
269852699 5.136473714e+00 1.653934920e+03 5.961793880e-01 1.245615638e+01 5.545589294e-05  -3.801408481e-02 8.555840069e+01 2.413226967e-01  6172  5507 1 
153709888 4.332751554e+00 1.438632392e+03 4.204663381e-01 9.122534025e+00 -3.194855464e-06 -3.784671852e-02 8.391349175e+01 1.302010853e-01  6030  5517 1 
307488184 1.006688996e+01 1.578299686e+03 3.589824894e-01 2.221136978e+01 1.459351646e-02  -4.781201134e-02 8.952630135e+01 1.402981112e-02  5610  3432 1 
185980914 3.491476593e+00 1.519527166e+03 1.196132963e+00 5.442507384e+00 -4.155433516e-06 -1.146322893e-02 8.808628924e+01 1.211546076e+00  7888  7424 1 
  9381557 1.180730458e+01 1.440552524e+03 2.805907493e-01 6.538111220e+00 3.186875849e-04  -1.057579569e-02 8.983483553e+01 1.829908374e-01  5540  7233 1 
 80650858 1.915855413e+00 1.519084475e+03 5.576903002e-01 4.573697383e+00 -9.649285159e-06 -1.627737060e-02 8.720580023e+01 1.157148737e-01 30912 16506 1 
147214032 2.487733519e+00 1.573224557e+03 1.215383595e+00 8.072954096e+00 2.002419821e-04  -1.242676180e-02 8.553354227e+01 1.480163467e+00  7632  7638 1 
175405906 2.012929831e+00 1.356100281e+03 7.538306323e-01 3.456769514e+00 2.967930939e-04  -1.649253821e-02 8.162676225e+01 1.240716576e-01  8497  5180 1 
391902612 4.552245917e+00 1.440604165e+03 1.291220507e+00 6.257124272e+00 6.118065325e-04  -4.974419824e-03 8.696111157e+01 3.453248566e-01  7461  4718 1 
266735682 1.135241087e+00 1.386050879e+03 8.239473902e-01 3.689495588e+00 4.018457275e-05  -1.160286987e-02 7.949605331e+01 1.003062098e-01  8136  4608 1 
334886280 1.199813662e+01 1.550105173e+03 8.122862798e-01 1.462679634e+01 3.844835952e-04  -3.913578342e-02 8.608600669e+01 5.618064220e-01  6682  6339 1 
 66509654 5.289470149e+00 1.493886114e+03 1.408411647e+00 4.416725646e+01 -2.433070312e-05 -4.289457869e-05 8.950099076e+01 1.961908085e+00  3036  3031 1 
152223725 4.436319327e+00 1.325454198e+03 7.626800531e-01 3.918844930e+00 1.512999009e-04  5.553387701e-03  8.789332410e+01 1.259267220e-01  7939  4960 1 
121568625 8.465209781e+00 1.439045410e+03 6.821564257e-01 1.404588569e+01 6.722554041e-03  -8.593887044e-03 8.703928135e+01 3.731727480e-01  6379  5953 0 
155540827 3.650520970e+00 1.355311566e+03 7.336155659e-01 7.558421742e+00 -4.508620552e-03 -1.357039898e-02 8.481941536e+01 5.086245507e-01  7029  6895 1 
 18914916 1.128563557e+01 1.494113790e+03 4.593270571e-01 2.938917081e+01 -4.277915241e-03 -6.799418733e-02 8.862374678e+01 2.372601948e-02  5460  3390 1 
 25226885 1.632084095e+00 1.325841024e+03 3.399658277e-01 4.711529003e+00 -3.407918757e-04 1.851324731e-03  8.514791609e+01 1.672986343e-02  5988  3794 1 
 78568736 8.219668638e+00 1.491903414e+03 6.613733485e-01 1.992713510e+01 4.638046314e-03  -1.025957284e-02 8.956425847e+01 1.345208755e-01  5379  4105 1 
332202405 4.749233943e+00 1.493828672e+03 5.354580426e-01 7.172724851e+00 -7.915154453e-05 -4.401898763e-03 8.532647383e+01 1.452070514e-01 11011  7842 1 
271225404 2.119561409e+00 1.601382182e+03 1.721957934e+00 1.889990423e+01 -9.574945523e-04 3.666686002e-02  8.739833482e+01 1.154935529e+00  4275  3521 1 
 33419790 2.016328992e+00 1.468611614e+03 9.827471549e-01 5.374045809e+00 -1.383254621e-04 -1.611627425e-02 8.094762074e+01 9.245528597e-01  6733  6635 1 
 72121778 6.011514417e+00 1.571994627e+03 3.098275897e-01 1.353984504e+01 -1.249008043e-04 -2.559036747e-02 8.653309704e+01 1.106345706e-02  5934  3601 1 
261332760 5.672673482e+00 1.492118512e+03 6.518739078e-01 1.151440099e+01 -7.169041548e-05 -1.065848381e-02 8.813996988e+01 3.661686848e-01  5775  5536 1 
390554357 3.647453009e+00 1.573365589e+03 4.516950904e-01 4.239312895e+00 7.639212262e-02  -4.953601347e-04 8.617817879e+01 1.375952125e-01  9183  7755 1 
292013448 4.327778387e+00 1.658336155e+03 7.841449019e-01 8.515305250e+00 -1.077989751e-06 -9.740897663e-03 8.884909646e+01 5.076320140e-01 10526  9427 1 
260659986 7.140203061e+00 1.628502493e+03 8.167089192e-01 1.283812227e+01 -1.105219729e-03 -3.069915138e-02 8.558583066e+01 6.015900030e-01  6324  6121 1 
460820330 5.073815738e+00 1.599996271e+03 1.132133410e+00 2.566535934e+01 1.573212983e-04  -2.319181817e-02 8.864275235e+01 8.619124248e-01  3893  3591 1 
119461266 2.946210878e+00 1.469949275e+03 9.157691272e-01 6.845501563e+00 7.358684792e-05  -8.540488178e-03 8.987046005e+01 7.877930406e-01  7613  7443 1 
180724703 1.122603305e+00 1.386479492e+03 6.709522060e-01 2.823859142e+00 2.268875440e-04  -2.477154694e-02 8.331039412e+01 8.898560152e-02  6971  4471 1 
394585218 3.964240972e+00 1.327139430e+03 3.149786833e-01 7.572670838e+00 2.283661044e-04  -2.906483988e-02 8.425886912e+01 1.224885969e-02  5949  3657 1 
410245402 3.000564097e+00 1.517796537e+03 3.963997284e-01 6.888478863e+00 7.248093359e-05  -5.256054847e-03 8.752673635e+01 2.688308352e-02  6015  3940 0 
149319411 4.752139237e+00 1.520956812e+03 7.633021943e-01 8.385077143e+00 1.113032390e-04  -2.179061026e-02 8.376686268e+01 4.966532723e-01 49996 42801 1 
 33715938 2.878593257e+00 1.573124097e+03 7.427627637e-01 7.204841335e+00 -9.314692555e-05 -1.425751117e-02 8.704518832e+01 5.670900781e-01  6667  6729 1 
418720347 1.803848721e+00 1.654384738e+03 5.932528086e-01 5.861884846e+00 -1.511343932e-04 -1.956223644e-02 8.175874186e+01 1.547276903e-01  5854  4732 1 
 63818344 1.577228759e+00 1.386003787e+03 3.220345810e-01 3.784390039e+00 3.093561067e-04  -1.693748781e-02 8.694232937e+01 1.476018164e-02  7319  4296 1 
455509774 3.903413352e+00 1.626637510e+03 4.384577638e-01 3.200537956e+00 5.868641397e-02  -4.036166779e-02 7.682160820e+01 1.367762296e-01 31184 25761 1 
100917608 4.123861374e+00 1.388325193e+03 1.221851140e+00 9.230511858e+00 3.920890321e-05  -7.079782999e-03 8.800784234e+01 1.455375941e+00  7823  7749 1 
 48227288 2.896514380e+00 1.602380780e+03 3.746752851e-01 6.788770527e+00 -6.425827513e-04 -3.070659083e-02 8.448142958e+01 1.817558221e-02  6873  4052 1 
200440175 3.651419394e+00 1.413271395e+03 1.089369237e+00 7.623027369e+00 -4.015120860e-05 -1.510318145e-02 8.843197022e+01 1.159099168e+00  7780  7713 1 
165186801 1.049450817e+00 1.438165821e+03 1.124259073e+00 3.925601536e+00 -4.122401986e-06 -5.160292664e-03 8.759361263e+01 2.326122607e-01  7891  4756 1 
 31796120 1.994180816e+00 1.354825405e+03 7.220161736e-01 5.263235549e+00 5.942624125e-06  -1.424361286e-02 8.203658290e+01 4.548862460e-01  6526  6246 1 
 63192395 3.064975172e+00 1.493330175e+03 6.654338030e-01 4.957612870e+00 -5.927903684e-04 -2.449144310e-02 8.552430355e+01 4.340774533e-01  6522  6480 1 
 30313682 5.727366726e+00 1.473080986e+03 3.942547434e-01 7.960354140e+00 -1.329738600e-05 -3.649045366e-03 8.735226344e+01 1.256848531e-01  6303  5903 1 
160328766 1.031873586e+01 1.470032924e+03 6.483761977e-01 1.837215271e+01 4.303525798e-01  -3.266811858e-01 8.977723990e+01 1.829033341e-01  7605  5785 1 
410354930 2.600153475e+00 1.326371890e+03 1.104100133e+00 4.204409740e+00 -2.122982503e-06 -2.728083740e-03 8.415224516e+01 1.862147137e-01  9721  5067 1 
286310830 8.368786501e+00 1.545835948e+03 8.006854793e-01 8.514732230e+00 1.135363559e-01  8.700156368e-02  8.844628999e+01 6.393171892e-01  8008  7999 1 
160036449 1.893183024e+00 1.326834123e+03 6.663726955e-01 4.146295135e+00 2.302745961e-04  -2.899319457e-02 8.643252038e+01 7.012139806e-02  7747  4544 1 
401926767 1.360075975e+01 1.442270584e+03 9.791087868e-01 3.940200390e+01 3.484783701e-01  -1.566916131e-01 8.999693699e+01 8.507548882e-01  4249  4143 1 
219238496 6.505355252e+00 1.417301165e+03 5.862172794e-01 1.212319429e+01 3.971143656e-02  -1.887149247e-02 8.807921231e+01 9.771278988e-02 10358  6215 1 
404477044 7.103495689e+00 1.412749411e+03 7.669624224e-01 1.164854557e+01 -8.173876338e-04 -2.767778260e-02 8.586776383e+01 5.467308332e-01  6110  5974 0 
157751050 2.579388883e+00 1.468326212e+03 7.220101597e-01 8.360492688e+00 -3.544694097e-04 -6.235128050e-03 8.353413242e+01 2.731591042e-01  3432  3062 1 
214716930 8.525513953e+00 1.625603966e+03 1.178488316e+00 1.744213691e+01 -2.570104613e-07 -1.405951876e-03 8.939152396e+01 1.000964476e+00 10680  8906 1 
167304040 5.819125623e+00 1.601570890e+03 8.019523581e-01 7.734072504e+00 -1.049843121e-01 7.615912664e-02  8.311704596e+01 7.448559555e-01  6836  7189 1 
425549135 5.020568789e+00 1.657975938e+03 3.313244763e-01 7.396367308e+00 8.181919605e-02  1.479300796e-01  8.336688808e+01 1.317788587e-01  6091  6454 0 
261136311 8.870531732e+00 1.631163571e+03 8.801206489e-01 1.213728325e+01 -1.847488198e-03 -1.702618604e-03 8.959587259e+01 8.025970715e-01  5813  5875 1 
 30122338 7.039817585e+00 1.549266736e+03 5.809192217e-01 1.008678781e+01 1.251862349e-04  -8.507141646e-04 8.817717450e+01 3.510800365e-01  6561  6648 1 
374366829 5.623332728e+00 1.549066193e+03 5.066718605e-01 1.400985957e+01 -1.561467699e-02 -1.365445994e-01 8.604459578e+01 2.499579893e-02  6077  3539 0 
178857934 1.426600292e+00 1.438670516e+03 5.474368962e-01 4.112127797e+00 5.561830383e-04  -5.180624554e-03 8.405190024e+01 1.590311177e-01  5953  5013 1 
 74528791 1.802049778e+00 1.518096530e+03 7.602833663e-01 4.668776921e+00 9.237309391e-02  -6.020694646e-02 8.992902241e+01 4.167420248e-01 10816  8998 1 
409319605 1.135964464e+00 1.492155743e+03 6.644865450e-01 3.182742855e+00 -4.064364784e-04 -5.387283880e-03 8.145321309e+01 1.126769118e-01  7136  4807 1 
 69888530 1.034997559e+01 1.360062380e+03 1.064992578e+00 1.101906909e+01 2.485039432e-02  -4.025156576e-02 8.521775367e+01 7.253336496e-01  6813  5906 1 
294059372 6.667450136e-01 1.654429209e+03 2.509139680e-01 2.537462101e+00 -5.089069054e-04 -8.105371016e-02 7.502353603e+01 8.924943876e-03  6393  3945 0 
179295564 7.336659966e+00 1.551535766e+03 3.902373829e-01 1.414252042e+01 -5.147383098e-06 -3.604794491e-03 8.869990899e+01 1.723206002e-02  5743  3512 0 
308184924 4.128438700e+00 1.602076301e+03 5.116046205e-01 9.791491694e+00 -2.019815101e-01 -1.625393832e-01 8.788727393e+01 5.770750684e-02  6817  4513 1 
333127661 7.897965979e+00 1.576267788e+03 5.198827046e-01 1.022879567e+01 6.001540106e-02  1.595045106e-03  8.755433859e+01 2.385592049e-01  6404  6155 1 
  5981829 1.799068958e+00 1.571120842e+03 2.792254368e-01 3.446691087e+00 -1.322806317e-04 -3.484154408e-02 8.203345662e+01 1.565634341e-02  6166  4145 0 
262412046 2.043426938e+00 1.438395938e+03 1.292172310e+00 4.379189945e+00 -1.151692775e-06 1.952915354e-06  8.487528726e+01 2.617821661e-01  8499  4782 1 
300654002 2.758141572e+00 1.438455489e+03 7.886959570e-01 3.421488364e+00 2.504059644e-05  -2.103776764e-02 8.993298076e+01 1.053095113e-01  7348  4468 1 
270166263 1.531314701e+01 1.332506085e+03 4.940860331e-01 4.264731397e+01 2.480414366e-01  -2.236522518e-01 8.889587469e+01 1.238430334e-02  4977  2798 1 
 33862174 1.414530246e+00 1.326079052e+03 7.227341132e-01 3.165018084e+00 9.048445742e-04  -1.469602979e-02 8.247426950e+01 1.333146207e-01  6812  4661 1 
415434817 1.662157072e+00 1.518389108e+03 9.954728555e-01 4.309600294e+00 -2.889385798e-05 -1.625808995e-02 8.519667459e+01 1.006001909e+00  6447  6478 0 
144539611 3.981055072e+00 1.412191686e+03 9.652373938e-01 1.746168734e+01 -8.842988905e-05 -1.540182329e-02 8.730036270e+01 6.964793162e-01  4496  4227 1 
168674931 9.013815257e-01 1.438496275e+03 6.162555818e-01 2.885237585e+00 -2.336351068e-04 7.055972642e-03  8.064467875e+01 1.268950121e-01  7241  5185 1 
278683641 4.241829660e+00 1.519921280e+03 3.629373863e-01 8.339112522e+00 4.563680883e-05  4.436185894e-03  8.633731957e+01 1.487363131e-02  6310  3732 1 
 54001270 2.349199509e+00 1.326675315e+03 1.064144239e+00 3.721663171e+00 -1.359001719e-05 2.750199429e-02  8.903886958e+01 1.460550324e-01  8421  4554 1 
103683084 3.057036886e+00 1.571098394e+03 9.402962918e-01 1.493133831e+01 1.232147483e-04  -1.941453044e-02 8.736661133e+01 4.584081902e-01  4204  3667 1 
300903537 5.823166435e+00 1.326646232e+03 2.765313125e-01 1.638697970e+01 -1.757815526e-04 2.628641816e-02  8.992494411e+01 1.152531227e-02  4849  3280 1 
150361911 2.493851940e+00 1.600407848e+03 7.005664551e-01 6.862254605e+00 2.528948275e-06  -1.935530079e-02 8.399439613e+01 4.487091152e-01  6287  6113 1 
349480507 3.124039769e+00 1.492979683e+03 7.732267482e-01 6.151323030e+00 1.450453126e-05  -1.391499898e-02 8.710723556e+01 6.241315962e-01  6448  6539 0 
464422047 2.748402928e+00 1.656150256e+03 3.953950941e-01 5.513572104e+00 7.434225387e-04  -2.457968914e-02 8.479618339e+01 3.240437286e-02  8324  5052 1 
384742846 6.356921122e+00 1.656064193e+03 4.252618772e-01 1.233544297e+01 -5.360686467e-03 1.068030610e-03  8.851607071e+01 2.703321078e-02  6607  4075 1 
 55489734 1.301723433e+01 1.500818166e+03 5.645134302e-01 1.103506073e+01 2.854583685e-01  5.494240401e-02  8.659591677e+01 2.332719017e-01  8000  7147 1 
139841210 1.489003774e+00 1.325581856e+03 7.412307329e-01 5.919300302e+00 4.796626598e-05  -2.907064879e-02 8.040170794e+01 3.729654418e-01  5637  5088 1 
318868368 3.690800544e+00 1.412038680e+03 8.679430567e-01 8.506101777e+00 -1.157523154e-05 -1.008505902e-02 8.927543879e+01 7.964534934e-01  6374  6490 0 
231973885 2.894888875e+00 1.439962752e+03 1.206885845e+00 4.696237179e+00 1.566189090e-03  -5.023842863e-03 8.714217393e+01 2.067963587e-01  8250  4602 1 
124199788 4.704312335e+00 1.493213780e+03 4.590831269e-01 2.958209454e+01 -6.547250143e-06 -8.845874439e-02 8.814396742e+01 9.851885497e-02  3112  2764 1 
158713903 3.594280301e+00 1.571598671e+03 8.800943524e-01 6.087313916e+00 -1.067934256e-01 -7.101091701e-03 8.998837904e+01 8.247113053e-01  6213  6338 1 
424992973 6.925399737e+00 1.442114998e+03 5.705352447e-01 2.030936550e+01 9.758028991e-06  -5.567245071e-03 8.930200223e+01 5.345662411e-02  5171  3501 0 
 79565128 1.623149397e+00 1.386579975e+03 7.726557136e-01 3.641592422e+00 -1.713850242e-04 -2.956500730e-02 7.493510526e+01 3.897239294e-01  5353  4816 0 
408351795 3.675961853e+00 1.520459304e+03 4.164286864e-01 7.101825041e+00 -3.797943247e-05 -1.079952328e-06 8.566826543e+01 4.658202244e-02  6288  4467 1 
149629043 2.188109007e+00 1.600462829e+03 1.276258903e+00 9.505680769e+00 2.118625268e-05  -6.445497726e-03 8.763658235e+01 1.557897704e+00  6465  6372 1 
144804862 2.384178612e+00 1.519616467e+03 2.165169400e-01 2.883010292e+00 -1.284099506e-03 -5.072182252e-02 8.269911314e+01 7.346123036e-03  9394  5032 0 
 22079739 1.372460576e+00 1.545348592e+03 4.969978810e-01 8.725824208e+00 1.992812706e-03  -1.152758549e-01 8.443453105e+01 8.948463585e-02  3753  3105 0 
301247295 8.507015440e+00 1.633298151e+03 7.140728365e-01 1.096801489e+01 -5.439664647e-03 -3.739893529e-02 8.500541975e+01 4.061601046e-01  5933  5555 0 
310308203 2.694231387e+00 1.438568263e+03 6.166320855e-01 3.244963367e+00 2.623959679e-03  -4.344808767e-02 8.422968309e+01 8.072162377e-02  6981  4546 1 
206468815 7.370450782e+00 1.391855601e+03 3.660220845e-01 1.315661366e+01 -2.342157067e-05 -5.682759395e-05 8.688400143e+01 2.112760096e-02  5872  3810 1 
 67719432 1.001682809e+00 1.438361646e+03 7.759657295e-01 5.143685274e+00 5.179676151e-04  -1.698616037e-02 8.561982918e+01 4.573745963e-01  5149  4817 1 
 49418981 2.567817986e+00 1.546748468e+03 2.431960726e-01 4.013867252e+00 1.742407636e-03  2.553099077e-01  7.625888133e+01 1.784240793e-01  5534  7938 1 
 60979860 4.774075225e+00 1.517598935e+03 9.568601008e-01 1.108117417e+01 -1.846596923e-05 -2.638258012e-02 8.570178719e+01 8.527736000e-01  5853  5733 1 
397048159 1.605488277e+00 1.438515702e+03 6.825494801e-01 3.684747900e+00 -3.519253066e-05 -2.875208756e-02 7.839437741e+01 1.189119436e-01  7271  4869 1 
178858648 8.946542320e+00 1.440487590e+03 8.904281681e-01 1.195893397e+01 -9.693438362e-03 -2.959355989e-02 8.534870149e+01 7.043163442e-01  8106  7750 1 
318573150 5.740089296e+00 1.492279017e+03 4.930744342e-01 9.188912223e+00 -6.188546011e-05 -6.558945921e-03 8.999207717e+01 1.838762220e-01  5882  5433 1 
279217728 8.730540724e+00 1.656254007e+03 2.456006697e-01 9.702269947e+00 -1.168614678e-02 -1.358721988e-01 8.861383046e+01 1.245470377e-02  5568  3878 1 
273697554 1.187770178e+01 1.659656499e+03 8.452829104e-01 1.355955297e+01 2.272977392e-01  2.877502205e-01  8.585842876e+01 7.274514860e-01  6487  6526 1 
437241830 9.442692518e-01 1.545018684e+03 3.994073860e-01 3.204405099e+00 5.323746367e-05  -3.776215528e-02 8.989588879e+01 2.592534246e-02  6533  4118 1 
370678161 7.555523541e+00 1.625294193e+03 5.386400267e-01 9.154129615e+00 1.386554103e-02  -2.375802637e-02 8.632729172e+01 2.780670017e-01  6077  5997 1 
253928535 2.249272795e+00 1.327382555e+03 1.208415966e+00 1.248079885e+01 2.208007198e-06  -2.647502382e-02 8.552621012e+01 1.240782053e+00  4759  4588 1 
179238861 1.165449152e+00 1.545226493e+03 3.895325400e-01 3.620093919e+00 5.009920235e-05  -5.702376960e-02 8.197343910e+01 5.020905674e-02  5891  4464 0 
 32150630 1.492037199e+00 1.492828057e+03 3.961003372e-01 6.520524627e+00 4.007059054e-04  6.325176009e-02  8.410183482e+01 3.427106173e-02  4323  3195 0 
 54018297 1.939761064e+00 1.386049003e+03 9.467700551e-01 3.855483975e+00 -3.818224985e-04 -5.577732037e-03 8.298492266e+01 1.678532966e-01  7064  4456 1 
 29847695 4.998361329e+00 1.387976072e+03 2.746579099e-01 9.504421577e+00 -1.104368491e-01 -1.560960918e-01 8.645140988e+01 1.227884420e-02  6130  3950 1 
116417661 2.277669834e+00 1.354566124e+03 3.679173433e-01 6.002038867e+00 2.582759365e-03  -6.409433573e-03 8.838357403e+01 2.024042607e-02  6213  3916 1 
  4742129 2.071990732e+00 1.410981704e+03 8.585001672e-01 9.846513799e+00 -1.445180087e-06 -2.357346837e-02 8.884356091e+01 6.038007081e-01  4378  4197 1 
 10756751 3.488511818e+00 1.387998254e+03 5.427046145e-01 3.473290118e+00 4.709802943e-04  -1.052049536e-02 8.182247676e+01 6.371370344e-02  6853  4509 1 
 31303242 7.056726677e+00 1.441235424e+03 7.119859896e-01 1.188233738e+01 -1.794052024e-02 -5.177838211e-03 8.905480859e+01 5.151448618e-01  6030  6060 1 
 41561453 1.513760930e+00 1.625170495e+03 7.438998781e-01 3.185308030e+00 -3.217435141e-04 -4.453106865e-02 8.796063309e+01 1.613310028e-01  7244  5013 0 
419744996 7.004976220e+00 1.656912042e+03 3.931145023e-01 6.238455399e+00 -1.093436555e-01 1.571079606e-01  8.448120590e+01 1.811037972e-01  7531  7985 1 
301407485 2.664128448e+00 1.411189697e+03 9.991350590e-01 5.625682103e+00 3.824393387e-04  1.117458247e-02  8.116993988e+01 2.368898373e-01  8883  5430 1 
234494090 1.945241643e+00 1.355044848e+03 6.427939696e-01 1.262808983e+01 -3.769511326e-04 -1.853974602e-02 8.641806651e+01 3.454314921e-01  4751  4564 1 
219998089 6.202124224e+00 1.390654352e+03 4.857989348e-01 9.575365687e+00 1.328049245e-02  -1.341403045e-02 8.735968961e+01 1.679778997e-01  6255  5648 0 
 35481236 1.843433598e+00 1.493191012e+03 7.321954705e-01 5.181323776e+00 9.870592490e-02  7.095886664e-02  8.539562857e+01 5.350312288e-01  8396  8388 1 
383427491 5.800471552e+00 1.656611104e+03 3.754711958e-01 6.844841944e+00 1.236716642e-04  -4.159937734e-03 8.669881096e+01 1.249880897e-01  6452  6208 0 
401606923 1.391721028e+01 1.664441409e+03 4.562243234e-01 2.685437008e+01 2.930668778e-01  -3.986849421e-01 8.868893978e+01 3.297873172e-02  6702  4163 0 
287669537 1.295078271e+00 1.600688474e+03 3.314731891e-01 3.845782043e+00 6.776533580e-05  -4.189290336e-02 8.949603835e+01 9.115484894e-03  7440  3873 1 
  9380768 1.622227015e+00 1.439530791e+03 8.678181644e-01 7.797598983e+00 4.983688945e-07  -2.272101903e-02 8.519715859e+01 6.798054208e-01  5016  4895 1 
 98853987 2.728381597e+00 1.412754706e+03 6.838894841e-01 5.544717768e+00 4.882242885e-03  -9.451420109e-03 8.664352180e+01 4.448512541e-01  7019  6900 1 
181341926 1.005444439e+00 1.658065886e+03 7.138562629e-01 3.087179042e+00 -3.600375460e-04 -1.189305558e-02 8.308642096e+01 1.106807223e-01  6374  4308 1 
306272819 2.546086341e+00 1.625049576e+03 8.168719911e-01 7.858476311e+00 1.754196476e-04  -1.495752316e-02 8.946158296e+01 6.736886984e-01  6043  6061 1 
 44890224 1.043040753e+01 1.438790251e+03 4.423675838e-01 3.329302128e+01 -2.343591643e-01 2.511197827e-01  8.940281609e+01 6.237942722e-02  3963  3177 1 
260502102 7.315204560e+00 1.468407099e+03 7.564902686e-01 2.282618337e+01 2.766596605e-01  -1.122952312e-01 8.757676075e+01 3.930793172e-01  5077  4648 1 
339566276 4.240363444e+00 1.631325766e+03 3.850814108e-01 3.223373811e+00 -7.724162432e-02 -3.819319973e-02 8.833313100e+01 1.064057556e-01 31291 26008 1 
269078565 2.455478821e+00 1.438107904e+03 1.220599697e+00 5.170013169e+00 -2.150446883e-06 -2.196184449e-02 8.451197998e+01 1.750293662e-01  8959  4597 1 
425077106 2.232256902e+00 1.411883017e+03 1.033847923e+00 4.889914227e+00 -1.899219465e-04 -1.468785914e-02 7.905276547e+01 1.049226017e+00  6259  6222 1 
276315375 2.048696817e+00 1.658115130e+03 3.401966683e-01 5.408844228e+00 1.286227974e-05  7.499415572e-05  8.569419834e+01 8.765956834e-03  7253  3744 1 
 91369561 3.984408375e+00 1.328379403e+03 6.988964126e-01 4.147453248e+00 4.358136804e-04  -1.689929419e-02 8.866480697e+01 7.983297544e-02  6972  4295 1 
402918060 2.562322455e+00 1.626272988e+03 4.616629087e-01 5.956920079e+00 1.043150176e-04  6.785925243e-03  8.101683224e+01 1.479940885e-01  3126  2946 1 
 77158150 2.486970396e+00 1.438039319e+03 6.529711482e-01 6.127689723e+00 1.629361025e-05  -1.557021970e-02 8.219474504e+01 2.829439215e-01  7971  6889 1 
300324638 2.641389022e+00 1.627528129e+03 8.067525765e-01 7.160317679e+00 5.311990681e-06  -8.056646230e-03 8.850047139e+01 6.223414857e-01  6459  6367 1 
142742998 3.096200871e+00 1.520000424e+03 8.318553145e-01 1.104129590e+01 -1.913974976e-05 -1.290467228e-02 8.804771356e+01 6.541920561e-01  5547  5462 0 
301405723 9.426784846e-01 1.411208081e+03 6.389888343e-01 2.823879738e+00 4.341416109e-05  1.026620495e-02  8.346538525e+01 7.311663285e-02  8300  4870 1 
231822771 2.014803879e+00 1.492838474e+03 8.876547270e-01 7.491901240e+00 7.042113070e-06  -9.026440786e-03 8.883754264e+01 8.025485262e-01  5518  5547 1 
 67688552 1.462184813e+00 1.438749088e+03 5.329385739e-01 5.309548413e+00 5.131035983e-04  -4.000185096e-02 8.096385038e+01 5.663414577e-02  5954  4040 1 
442829369 3.863129180e+00 1.631274813e+03 5.242395882e-01 7.443028479e+00 -1.180608608e-05 -3.038093509e-02 8.616340079e+01 1.855649028e-01  5984  5354 1 
349832824 1.040730420e+00 1.517426808e+03 5.022680904e-01 3.968328218e+00 -1.134633918e-05 -1.619294032e-02 7.839866588e+01 5.568373275e-02  6180  4235 0 
250196734 7.703971718e+00 1.447576178e+03 8.904338978e-01 2.900683953e+01 2.650330478e-01  2.584594284e-02  8.982878321e+01 6.834373067e-01  3962  3841 0 
219984354 1.238196469e+00 1.386566103e+03 7.840561622e-01 3.832945535e+00 1.700345214e-03  -1.852322075e-02 8.485707710e+01 1.238257547e-01  5925  4035 1 
365694569 9.035092998e+00 1.474453241e+03 6.797476937e-01 1.655668017e+01 4.942032137e-03  -1.159576770e-02 8.872990241e+01 3.977213947e-01  5760  5520 1 
259589049 9.968212856e+00 1.441974124e+03 7.328828432e-01 1.727281388e+01 -1.574785584e-06 -1.903197484e-02 8.767300784e+01 5.036292204e-01  5708  5604 0 
139699256 5.948443989e+00 1.331217711e+03 9.111759125e-01 7.039451343e+00 4.443054610e-02  2.672610926e-02  8.999182286e+01 8.657831990e-01  7023  7125 0 
 10838695 2.306120300e+00 1.386671471e+03 5.933201464e-01 4.417483066e+00 2.057323310e-04  -5.849420165e-02 8.532634000e+01 3.458670005e-02  7997  4182 1 
464838153 3.872899757e+00 1.471728289e+03 6.900115919e-01 6.961574209e+00 -1.095312350e-03 -3.932851701e-02 8.415695885e+01 3.692309852e-01  5521  5164 0 
363933313 4.686651820e+00 1.625517601e+03 3.600470753e-01 8.435999343e+00 -3.260168043e-02 3.436018128e-01  8.368288931e+01 1.091451995e-01  5428  5188 0 
265614546 5.137122725e+00 1.468864044e+03 4.380169306e-01 1.461161098e+01 5.209706792e-02  -2.341015223e-01 8.650528521e+01 3.023610759e-02  3679  2692 1 
404156386 2.344479683e+00 1.659345087e+03 1.011584026e+00 1.367285056e+01 -1.567408897e-07 -1.041940564e-02 8.934874320e+01 8.893736489e-01  3897  3785 1 
207080350 9.110596094e+00 1.332779502e+03 7.621702937e-01 1.653229315e+01 2.918137115e-01  1.141051940e-01  8.808245382e+01 5.424764174e-01  6758  6606 1 
 55652785 1.694141287e+00 1.519026470e+03 3.120514649e-01 3.368007126e+00 2.227752846e-04  -2.411845742e-02 7.870721299e+01 3.439801992e-02  6282  4745 1 
325205605 4.248350950e+00 1.328664544e+03 2.935690122e-01 7.450218397e+00 1.616698819e-04  -5.701947444e-02 8.694551126e+01 9.764974686e-03  5488  3407 1 
219373406 8.618960420e-01 1.438346308e+03 8.865329456e-01 2.945383029e+00 -9.670426126e-05 3.736695801e-02  8.455208126e+01 2.032309331e-01  8517  5422 1 
142677613 6.182657708e+00 1.496441329e+03 3.910784003e-01 1.049399738e+01 -1.760901837e-02 3.581145297e-02  8.929134536e+01 2.133589407e-02  8500  4657 1 
 38699825 2.084650264e+00 1.410975986e+03 1.504140165e+00 5.482588360e+00 -2.016340859e-05 -1.073288439e-02 8.237388501e+01 1.921510659e+00  6762  6395 0 
 24133365 7.068968586e+00 1.635818167e+03 2.738929592e-01 7.619834028e+00 -1.965890736e-01 4.491590213e-02  8.626762658e+01 2.240785952e-02  6870  4861 1 
 80556181 2.819471123e+00 1.493779739e+03 6.501862408e-01 6.350501901e+00 7.459361021e-07  -4.415433859e-03 8.796379898e+01 3.248112386e-01  6363  5865 1 
147131974 8.016903005e-01 1.325718569e+03 6.144305448e-01 2.979700848e+00 3.175515606e-03  -3.077281932e-02 7.697403630e+01 8.274002590e-02  6357  4309 0 
281494100 2.307411915e+00 1.544395656e+03 8.915715337e-01 7.937297150e+00 1.395147801e-04  -1.217997553e-03 8.613769431e+01 3.624788041e-01  6719  5310 1 
441406061 3.018207136e+00 1.326180798e+03 7.332759251e-01 3.755436700e+00 -6.329757313e-04 -2.003077345e-02 7.610846667e+01 4.816373766e-01  8251  7903 1 
374859582 1.304965461e+00 1.625212435e+03 9.280392213e-01 4.451957819e+00 1.696632392e-04  -8.116863673e-03 8.998197709e+01 8.832737448e-01  6379  6431 1 
278706358 6.902222730e+00 1.331340248e+03 6.775070497e-01 1.588646921e+01 4.257584752e-03  -2.312731575e-02 8.869289118e+01 3.144388490e-01  5549  5029 1 
301022235 1.872322569e+00 1.412454750e+03 5.617632225e-01 3.114684653e+00 -3.271410495e-05 -5.114194580e-03 7.969020832e+01 5.999083984e-02  8834  5111 1 
 44623916 9.447211292e-01 1.326187852e+03 5.555363084e-01 2.550252362e+00 7.831423444e-04  1.392341702e-02  8.831486196e+01 5.747810619e-02  6687  4301 1 
 32759110 4.076990542e+00 1.469606855e+03 6.511693457e-01 2.903525166e+01 4.512378824e-05  -2.623195283e-02 8.823474493e+01 3.262496619e-01  3002  2883 1 
421285598 2.358096152e+00 1.626234054e+03 5.687084271e-01 8.089398431e+00 -3.479226393e-04 -2.758984297e-02 8.348375008e+01 1.442808299e-01  5980  4828 1 
218795833 2.530439419e+00 1.493143002e+03 3.763861419e-01 2.139887595e+01 -1.715639963e-04 -2.704131605e-02 8.980574209e+01 1.585086394e-01  3324  3393 0 
231809798 9.056744812e-01 1.469105900e+03 4.158041591e-01 7.421318555e+00 -6.582172774e-05 -1.996863671e-02 8.612987339e+01 9.311030957e-02  3508  3135 1 
369370898 1.710436344e+00 1.410992468e+03 6.312875774e-01 7.249751077e+00 -6.782113534e-05 -4.982576005e-02 8.765925482e+01 1.256992338e-01  5498  4199 1 
169168102 2.499584684e+00 1.493919831e+03 5.638106630e-01 5.747015738e+00 1.269621300e-04  -2.353406144e-02 8.136633135e+01 1.265068174e-01  6394  4942 1 
415528958 1.104173290e+01 1.519078943e+03 1.081803714e+00 2.062535096e+01 6.010192396e-01  1.207331869e-01  8.758916678e+01 1.138273952e+00  5728  5683 1 
386431674 8.744467827e+00 1.520457670e+03 8.060786671e-01 1.727759338e+01 -2.072224190e-01 2.169893155e-01  8.882159777e+01 6.506045339e-01  6428  6431 1 
149573659 4.373698404e+00 1.517462035e+03 4.210539871e-01 1.354786755e+01 -4.728599746e-04 -7.691183761e-02 8.668388901e+01 2.035002969e-02  5108  3247 1 
231921891 1.699284002e+00 1.438934072e+03 1.141224047e+00 6.939087638e+00 7.578645766e-04  -2.219590126e-02 8.284444016e+01 1.191725917e+00  5486  5357 1 
144462697 1.233981103e+00 1.325663272e+03 6.615028362e-01 3.589929348e+00 2.117414922e-03  -3.276870775e-02 8.518671033e+01 7.640168141e-02  7194  4440 1 
451211626 2.452641518e+00 1.601639976e+03 1.596616894e+00 2.164806163e+01 2.952496028e-04  1.259005149e-02  8.844009120e+01 1.454812967e+00  4157  3698 1 
 89018905 3.142911275e+00 1.327117983e+03 6.330572148e-01 8.465323717e+00 -1.081875890e-05 -9.976508467e-03 8.702678399e+01 2.426862800e-01  5667  4969 1 
144695651 5.297690352e+00 1.473306203e+03 7.508696810e-01 1.041711094e+01 1.378403176e-03  -8.919739373e-03 8.896659440e+01 5.240600183e-01  6879  6712 1 
148544875 3.488073101e+00 1.547725966e+03 7.653646922e-01 2.659006052e+01 -2.348320042e-04 -1.148875654e-02 8.845399871e+01 5.326547950e-01  3181  3131 1 
468958384 1.535114806e+00 1.491810110e+03 8.037336941e-01 4.656476273e+00 4.339213707e-04  -1.840247864e-02 8.446564126e+01 6.520628580e-01  3478  3484 0 
 30993392 5.794352899e+00 1.600074273e+03 1.064678770e+00 1.665634540e+01 7.510867887e-07  -1.814707572e-02 8.711823951e+01 1.086717867e+00  5557  5492 1 
215403644 2.196355216e+00 1.412126446e+03 4.662070156e-01 3.516802092e+00 1.809630520e-04  -8.323114356e-02 7.954574955e+01 1.864557836e-02  8084  4088 1 
 78151317 1.439125475e+00 1.518457886e+03 8.003355086e-01 5.294157669e+00 4.615826603e-04  -1.801757160e-02 8.559145065e+01 6.305028643e-01  5580  5555 1 
160085375 1.402939793e+00 1.354379886e+03 5.493756222e-01 3.682617256e+00 1.356738640e-03  -1.890968552e-02 8.308051505e+01 5.850250795e-02  6594  4299 1 
   737546 3.067681085e+00 1.438135568e+03 5.550634387e-01 3.464042082e+00 -5.753659944e-06 -2.196208485e-02 8.192996214e+01 5.870373790e-02  6999  4448 1 
315120782 9.337658623e-01 1.545227735e+03 8.537746573e-01 8.174693461e+00 1.570861428e-05  -1.095714030e-02 8.786917589e+01 7.298980925e-01  3229  3230 1 
219699532 1.081132158e+00 1.571468566e+03 2.489533540e-01 2.833047720e+00 -3.820609719e-04 -4.637451443e-02 7.987904214e+01 8.414903917e-03  6120  3799 1 
 75969405 4.610419179e+00 1.601875839e+03 9.797942710e-01 9.554513870e+00 -3.387056790e-01 1.953948558e-01  8.752245745e+01 8.842065143e-01  9876  9430 1 
283677584 1.859294209e+00 1.438244504e+03 3.214123082e-01 3.843963477e+00 -2.276800575e-04 -8.890348086e-03 8.944040671e+01 2.397577739e-02  6045  4216 1 
269762258 1.324626420e+00 1.325741164e+03 6.186874388e-01 9.537295754e+00 -5.396263764e-04 -4.779603938e-02 8.413595794e+01 2.776201558e-01  3358  3170 0 
 18915591 6.985714654e+00 1.492784818e+03 7.508239310e-01 7.821944487e+00 -5.955320339e-07 -1.588325207e-02 8.425768706e+01 5.258305247e-01  8223  8000 1 
309434176 3.818814632e+00 1.627479650e+03 4.629848978e-01 8.181239331e+00 -3.177305045e-04 4.735310429e-03  8.776514234e+01 4.459994965e-02  8374  5075 1 
 33665328 2.053976261e+00 1.387075989e+03 3.182031427e-01 6.483870906e+00 1.223682920e-04  -8.959541794e-03 8.908939983e+01 8.400858674e-03  6300  3508 1 
293151358 2.312974506e+00 1.654420786e+03 7.594397302e-01 3.713430762e+00 6.861144323e-04  -3.723857710e-02 8.992146573e+01 1.164823048e-01 11020  5782 1 
423279462 3.072874448e+00 1.517734047e+03 8.884515695e-01 9.743493251e+00 2.278344397e-04  -1.884850492e-02 8.632677095e+01 5.043659382e-01  6109  5371 1 
 77030554 1.028771462e+01 1.355894246e+03 2.845147047e-01 8.806777612e+00 -1.750635684e-01 4.129072381e-02  8.531796554e+01 6.172206923e-02  5847  5416 0 
139825840 7.688379934e+00 1.328519012e+03 2.245614069e-01 4.999107595e+00 1.832659379e-03  -4.964955461e-02 8.305145514e+01 3.665574833e-02  5892  5385 1 
198011271 1.933528189e+00 1.410935816e+03 9.897197572e-01 8.349734763e+00 -9.866608504e-05 -7.046622866e-03 8.644246762e+01 6.623365495e-01  6431  5704 1 
141685465 7.807526760e+00 1.548925796e+03 4.621989266e-01 1.452414226e+01 -3.744088524e-03 2.022147153e-03  8.905621485e+01 5.814243951e-02  5532  4089 1 
129116176 2.017271496e+00 1.600038767e+03 3.303832816e-01 5.088629637e+00 3.970166252e-05  -2.517721601e-02 8.297739298e+01 1.632037426e-02  5191  3450 1 
139128537 1.578052270e+00 1.326731755e+03 5.356784210e-01 8.107481458e+00 5.996956483e-04  -1.157206977e-02 8.808578520e+01 8.062931035e-02  4632  3551 1 
197908268 1.826309807e+00 1.386733891e+03 8.842560892e-01 4.327252471e+00 3.294760888e-05  -1.740307035e-02 7.834027756e+01 7.504432858e-01  6461  6376 1 
 42828781 2.943030520e+00 1.470391603e+03 8.066525801e-01 4.493364246e+00 -9.452286769e-06 -2.626283543e-02 8.999404945e+01 6.133790887e-01  6848  6713 1 
302457456 9.751817302e-01 1.411805118e+03 7.303717390e-01 3.032753872e+00 -1.674448114e-04 1.058967912e-02  8.361605640e+01 1.103765690e-01  7094  4567 1 
 32449963 6.520560012e+00 1.574695054e+03 5.856729918e-01 1.603007065e+01 3.822406533e-02  1.029048563e-01  8.802960318e+01 7.690621457e-02  5839  4085 1 
 24972851 4.021888310e+00 1.547610475e+03 7.486463084e-01 8.666213482e+00 -1.423634150e-01 1.596669502e-01  8.544133916e+01 4.950155524e-01  6907  6624 1 
  5092088 1.012492766e+01 1.552989147e+03 6.181343550e-01 1.569341887e+01 1.126045268e-04  -4.428589455e-03 8.997725727e+01 2.215499961e-01  7135  5972 1 
204497617 1.589163456e+00 1.325946690e+03 4.390420893e-01 5.271045010e+00 8.183714898e-04  -5.882629605e-03 8.817738995e+01 2.690290187e-02  6827  4100 1 
359618989 1.874624899e+00 1.601564600e+03 8.904007721e-01 3.323105812e+00 1.013395435e-04  -1.589013985e-02 8.779295026e+01 3.788279171e-01 30759 19564 1 
278826996 1.916865759e+01 1.487570715e+03 6.523083309e-01 2.871958799e+01 -4.457100693e-01 -2.651175097e-02 8.918686862e+01 3.152594671e-01  5800  5336 0 
181043970 8.709189502e-01 1.325822650e+03 9.255102385e-01 3.225270001e+00 -1.380079146e-06 1.241859660e-02  8.881456924e+01 1.867218918e-01 10379  5741 1 
306107122 7.759803004e+00 1.661478214e+03 2.907334826e-01 7.487258778e+00 2.401862880e-01  -7.762814849e-02 8.566617571e+01 5.322364709e-02  6172  5397 1 
 71298511 2.152452555e+00 1.546451726e+03 8.773918733e-01 3.732331047e+00 -4.199586298e-06 -5.649127659e-06 8.514541155e+01 1.366161969e-01  8777  5006 1 
 88479623 9.182068737e-01 1.411810485e+03 7.530431426e-01 5.932772532e+00 4.621222364e-05  -2.525646053e-02 8.647005021e+01 5.660622272e-01  3972  3970 1 
250195155 6.476429765e+00 1.438670422e+03 7.627115884e-01 1.167597333e+01 1.305305582e-01  -4.463498134e-02 8.898375141e+01 5.926869857e-01  6670  6712 1 
270622446 2.445061509e+00 1.354360211e+03 4.401435582e-01 4.063708933e+00 -4.007695728e-02 -2.611805191e-02 8.068762710e+01 9.874816656e-02 11918  8278 1 
404123632 3.365478796e+00 1.660864035e+03 7.706576368e-01 8.256374053e+00 -1.303078445e-06 -1.239687104e-02 8.598484973e+01 5.438228920e-01  6273  6102 1 
 66572840 5.757634438e+00 1.411138200e+03 9.119565752e-01 1.389099396e+01 -2.358105814e-06 -1.643178278e-02 8.627626202e+01 7.960464386e-01  6178  6094 1 
121420805 1.717032360e+00 1.326230589e+03 1.206664522e+00 5.060503310e+00 1.839255871e-05  -2.664981872e-02 8.185906776e+01 1.409815109e-01  8821  4377 1 
142409400 1.386897834e+00 1.491837822e+03 5.277655432e-01 8.093974684e+00 2.493438038e-05  1.116308394e-04  8.523042276e+01 1.527148881e-01  3385  3047 0 
350443417 1.216721253e+00 1.492182365e+03 5.084263459e-01 4.491025407e+00 1.705788132e-04  -1.903843014e-02 8.229826423e+01 5.383396823e-02  7919  4907 1 
 33834253 3.232461293e+00 1.412821745e+03 9.570704377e-01 4.160166091e+00 1.152151297e-04  -1.908514000e-02 8.363049228e+01 1.698054839e-01  7132  4473 1 
166624433 2.482723930e+00 1.600057963e+03 6.269506518e-01 6.993403105e+00 1.465779312e-03  -3.329946188e-02 8.303821220e+01 1.151668641e-01  6551  4683 1 
468887783 4.529628627e+00 1.439940980e+03 5.267717795e-01 7.043643519e+00 9.772409912e-02  9.662223801e-02  8.267623719e+01 2.516214217e-01  6688  6474 1 
327996089 2.173885926e+00 1.354616390e+03 8.045526665e-01 1.007262661e+01 5.159138179e-04  -2.256777391e-02 8.871460358e+01 5.008768326e-01  4667  4412 1 
386166904 1.235539557e+01 1.570226929e+03 8.899752803e-01 1.275206427e+01 -3.040518909e-01 1.953441210e-01  8.559982468e+01 6.528804516e-01  7207  6746 1 
396215041 2.830782514e+00 1.654160033e+03 6.370800057e-01 7.574493279e+00 3.116121556e-05  -3.274225942e-03 8.503655152e+01 2.248691090e-01  7152  5903 1 
220388567 3.645301837e+00 1.326220865e+03 7.150303527e-01 7.651227172e+00 1.705909775e-05  -1.653154019e-02 8.634258261e+01 4.592422398e-01  6881  6637 1 
150443185 2.593646530e+00 1.468754960e+03 1.291442437e+00 6.305847005e+00 -4.515157846e-06 -4.952094801e-03 8.589404573e+01 2.902789130e-01  9878  5274 1 
452734608 1.994545787e+00 1.571165629e+03 6.615664374e-01 3.380245910e+00 1.418271290e-05  4.584121337e-03  8.678949204e+01 5.823041635e-02  6111  3779 0 
399253092 8.721037430e+00 1.570822017e+03 6.079840610e-01 1.166200949e+01 8.148024228e-03  4.604360266e-02  8.748129866e+01 3.662486246e-01  6560  6540 1 
  7211118 1.446254059e+00 1.492560066e+03 4.888778808e-01 4.337821572e+00 3.809480403e-04  -4.755146086e-03 8.998476161e+01 6.591765056e-02  6576  4632 1 
287351976 1.921951404e+00 1.439545235e+03 1.021156686e+00 4.374054425e+00 -2.176789536e-05 -2.218088629e-02 7.957384989e+01 1.772952054e-01  7763  4626 1 
142262969 1.551338881e+01 1.573344318e+03 6.918272794e-01 1.767997992e+01 -2.869347341e-01 2.822136849e-01  8.864207557e+01 4.892959259e-01  6574  6622 0 
 63785934 1.470106928e+00 1.386875378e+03 3.217911520e-01 3.714917869e+00 3.903249500e-04  -2.693110890e-04 8.218074716e+01 1.699221811e-02  6315  4036 1 
 14307980 8.974222531e-01 1.518125767e+03 1.080839883e+00 6.119794350e+00 1.279892287e-03  -3.293579039e-03 8.731527741e+01 1.209038446e+00  4623  4659 1 
270371961 2.368178477e+00 1.412798040e+03 4.810501657e-01 6.811520303e+00 -2.010330841e-03 -5.634022797e-02 8.356852168e+01 3.419015024e-02  8018  4570 1 
308851582 4.912425719e+00 1.547609964e+03 4.402809432e-01 1.459373717e+01 6.648412089e-04  -5.939272335e-03 8.825437211e+01 1.992957817e-02  6092  3582 1 
403153647 5.337952686e+00 1.326840368e+03 5.545337606e-01 8.707505827e+00 5.479753130e-02  1.225015036e-02  8.420133418e+01 1.191085044e-01  8207  5933 1 
 41896812 1.260835657e+00 1.386385871e+03 5.587642527e-01 3.416563403e+00 2.238679665e-03  -4.587818596e-02 8.287923753e+01 4.693588506e-02  5936  3800 1 
438942374 1.709128511e+00 1.570251261e+03 4.233623093e-01 7.024508060e+00 3.893369994e-04  -9.019342764e-02 8.243422193e+01 8.254119381e-02  4952  4172 1 
 35744583 2.069248107e+00 1.410997147e+03 3.384676770e-01 1.026388248e+01 -1.118378688e-03 -1.670106893e-01 8.543844316e+01 2.726696060e-02  4030  3066 1 
211215485 1.701432754e+00 1.658922368e+03 1.464088622e+00 5.098772860e+00 -1.974136194e-04 -1.097060921e-02 8.201544748e+01 1.973143120e+00  6468  6297 0 
206556127 2.211005227e+00 1.325311754e+03 5.969364949e-01 9.896037649e+00 2.974217649e-04  -4.689724895e-02 8.497892946e+01 2.949959964e-01  3832  3687 1 
389476160 1.628764785e+00 1.325771445e+03 1.179007081e+00 7.376058715e+00 -2.451837234e-04 1.716895799e-03  8.781969959e+01 1.102136617e+00  5460  5139 1 
 33689349 3.497788949e+00 1.470365596e+03 5.100018484e-01 7.605508264e+00 1.479065918e-03  1.438920836e-02  8.734699919e+01 1.358817314e-01  6812  5570 1 
396170777 6.565695733e+00 1.654200346e+03 3.799461325e-01 7.272747889e+00 -5.989225556e-03 -7.867742101e-02 8.789828169e+01 1.341935844e-01  6194  6055 0 
156241056 1.780166541e+00 1.469565370e+03 6.616974114e-01 5.473247754e+00 -2.200621366e-04 -1.248271618e-02 8.514629933e+01 3.561359857e-01  7040  6566 1 
270648838 7.634982536e+00 1.521764106e+03 9.070609158e-01 2.298816953e+01 4.591185129e-02  2.841707082e-02  8.916422478e+01 4.578294543e-01  5438  4706 1 
219222201 2.383249512e+00 1.440344563e+03 7.294710781e-01 5.133885756e+00 1.010597959e-07  -1.498742172e-02 8.082452624e+01 4.755230988e-01  7390  7106 1 
 74528318 4.670086839e+00 1.548140636e+03 8.171431219e-01 1.127569624e+01 1.201244431e-01  9.864933680e-02  8.981689298e+01 3.220875328e-01  9932  7238 1 
  2020964 5.884202323e+00 1.522244876e+03 6.529054352e-01 5.976190517e+00 -1.704408713e-04 1.885839589e-03  8.715018110e+01 4.775802366e-01  6019  6235 1 
 48372732 1.095573093e+00 1.544490905e+03 7.194480973e-01 4.082236114e+00 2.764213156e-06  -3.277836763e-02 7.809154399e+01 2.618750529e-01  6598  5380 1 
139701741 2.630390409e+00 1.438760605e+03 7.598691493e-01 4.044491010e+00 -6.685338100e-06 -3.022249699e-02 8.983090338e+01 1.216754884e-01  7161  4614 1 
387544749 2.818687708e+00 1.411743051e+03 5.497171099e-01 1.349580927e+01 1.148201778e-04  -8.300181450e-02 8.576650297e+01 1.231851286e-01  3711  3138 0 
371839073 3.796261272e+00 1.655191709e+03 3.170658491e-01 8.157531058e+00 -3.423885053e-04 9.648688535e-02  8.496142598e+01 1.005420770e-02  6064  3552 1 
322493523 1.532319314e+00 1.354480063e+03 5.783329989e-01 5.411362618e+00 -3.149554591e-05 -2.820896553e-02 8.130697058e+01 1.122473170e-01  6349  4725 1 
215336287 2.592305052e+00 1.412929906e+03 6.096879316e-01 4.565957977e+00 -6.919514893e-05 -9.260596218e-02 8.630981195e+01 3.170182609e-02  7249  3835 1 
100029948 2.777565834e+00 1.387504373e+03 7.723004424e-01 9.902474309e+00 5.476831140e-05  -3.070268365e-03 8.879642441e+01 4.024415901e-01  5593  5045 1 
327785134 2.478679548e+00 1.655912933e+03 3.931717089e-01 4.961919525e+00 7.127783165e-04  -8.883868646e-03 8.627964930e+01 6.207563680e-02  5918  4675 1 
398221405 2.109016098e+00 1.518889773e+03 3.504872002e-01 1.181059532e+01 1.478172508e-03  2.321473323e-02  8.804768056e+01 4.286913221e-02  3271  2762 1 
234491752 8.658400316e-01 1.354512212e+03 6.146517762e-01 2.888735626e+00 7.292622008e-04  -1.797047364e-02 7.605210146e+01 1.041961380e-01  6879  4775 1 
126944775 2.695919031e+00 1.326897092e+03 7.332658124e-01 6.074485370e+00 1.301042870e-04  -1.067775451e-02 8.566664492e+01 5.046939050e-01  7524  7357 1 
  9945183 1.557597096e+00 1.411741752e+03 1.058448359e+00 4.722054536e+00 -1.413264243e-05 -7.533811814e-03 8.487557518e+01 2.348754361e-01  5819  4017 0 
369362290 2.112292016e+00 1.412533907e+03 8.712442510e-01 3.474231534e+00 8.967324659e-05  -2.915951547e-03 8.149656105e+01 1.205066976e-01 10200  5224 1 
160065970 1.368186201e+00 1.355330381e+03 4.394525995e-01 5.044944004e+00 -2.119872461e-04 -1.031515073e-02 8.478797394e+01 2.681083024e-02  5803  3682 1 
124950413 5.790720766e+00 1.491703155e+03 3.884538231e-01 1.376994116e+01 8.755709933e-06  -1.015507108e-01 8.748756483e+01 2.311305481e-02  3379  2518 1 
 66602813 2.764082172e+00 1.493917801e+03 7.172238866e-01 8.940650810e+00 -1.090667990e-04 -4.769307319e-04 8.875641173e+01 2.518869063e-01  6353  5176 1 
144000467 8.882907211e+00 1.333294370e+03 5.296928411e-01 1.577253728e+01 -1.517226659e-01 3.806900988e-02  8.747985642e+01 1.519944429e-01  5804  4936 1 
169532543 9.154309214e-01 1.438647739e+03 6.426894142e-01 2.560752687e+00 2.373202531e-04  -4.101350001e-02 7.854644594e+01 6.798653203e-02  7894  4639 1 
153742549 6.070533010e+00 1.442259656e+03 4.967926360e-01 9.771924439e+00 1.689565096e-04  -4.094642166e-02 8.492611306e+01 1.678306060e-01  5820  5234 1 
 34236395 8.793928282e-01 1.438342253e+03 9.909988199e-01 5.083841574e+00 -1.278512333e-05 -7.484758559e-03 8.998883233e+01 8.867624530e-01  4894  4778 1 
 30034081 4.689181915e+00 1.439690062e+03 1.061373177e+00 1.033291558e+01 -9.099225854e-05 -1.098989617e-02 8.965608193e+01 1.133751875e+00  6398  6412 1 
164681172 4.905287314e+00 1.388203281e+03 5.772377010e-01 1.341475830e+01 -1.219656447e-05 -2.051334682e-02 8.791502169e+01 8.432076179e-02  5692  4114 1 
231093356 3.470342148e+00 1.602676821e+03 7.793788955e-01 8.841920807e+00 6.670048358e-05  -1.440131023e-02 8.843218512e+01 6.071787949e-01  6003  6002 1 
 49677785 1.594227052e+00 1.354231541e+03 5.486328382e-01 2.916431256e+00 1.463216330e-03  -1.101342169e-01 7.286710776e+01 3.397168825e-02  7746  4230 1 
126945917 1.341065164e+00 1.326291948e+03 6.014415210e-01 3.062852205e+00 5.654156397e-04  7.152432712e-03  8.797723815e+01 1.193371925e-01  7879  5496 1 
220042007 1.838109904e+00 1.438625889e+03 5.984713419e-01 3.237134089e+00 1.974809152e-04  -4.673397930e-03 8.640327243e+01 1.201391788e-01  9335  6182 1 
 58466459 3.871483776e+00 1.571630654e+03 3.627463337e-01 9.081010093e+00 -5.336181252e-03 -5.876990350e-02 8.456859302e+01 5.948863376e-02  6791  5343 1 
129888462 7.224080727e-01 1.410899832e+03 7.031400726e-01 2.943856925e+00 -9.650137531e-05 -4.257904201e-03 7.962287535e+01 1.280266505e-01  6724  4636 1 
308991822 8.224391488e+00 1.550232172e+03 5.110459384e-01 1.709373934e+01 3.231278148e-03  -8.556508854e-03 8.823297392e+01 6.618506810e-02  6161  4352 1 
117544915 2.968526625e+00 1.327322652e+03 1.174113774e+00 6.673737350e+00 8.538375743e-05  -8.340863643e-03 8.775939460e+01 1.335024644e+00  6608  6538 1 
361388647 9.817398067e-01 1.600817787e+03 6.463559541e-01 3.243394626e+00 1.905329245e-03  -9.840639898e-04 7.635127172e+01 1.352998158e-01  3117  2626 1 
415873588 3.491029180e+00 1.572206550e+03 1.030036184e+00 6.794464014e+00 1.106174951e-07  -8.697007700e-03 8.749242562e+01 1.079940616e+00  6350  6386 1 
146761368 1.835417192e+00 1.411753677e+03 4.029249463e-01 3.635699238e+00 -9.625386207e-06 -4.880269649e-02 7.436222213e+01 1.008467579e-01  6597  5693 0 
279087522 4.240723645e+00 1.519476082e+03 1.156468589e+00 1.169927729e+01 -1.813856965e-05 -1.028192868e-02 8.510797064e+01 1.254112257e+00 10187  9812 1 
 37606218 7.839473762e+00 1.469608819e+03 3.062587812e-01 2.164241268e+01 6.562936808e-02  -4.996869102e-01 8.904317726e+01 4.046566757e-03  6306  3118 1 
 91542943 5.326752788e+00 1.412433085e+03 7.074797963e-01 2.134430585e+01 1.008052226e-05  -9.449140875e-03 8.932581602e+01 3.724384455e-01  3080  2937 1 
279569707 3.979404817e+00 1.495386559e+03 2.808546221e-01 6.143192458e+00 1.070764304e-04  -9.623403979e-03 8.353567392e+01 1.336200080e-02  7801  4636 0 
349835367 3.340820229e+00 1.439292042e+03 1.013206835e+00 4.482437110e+00 3.695607892e-03  -1.386811499e-02 7.962119320e+01 1.292596480e-01  8252  4482 1 
 12158853 1.262389423e+00 1.468289914e+03 5.895422793e-01 9.193843742e+00 2.394312878e-04  -3.472059190e-02 8.539835543e+01 2.997679025e-01  3405  3314 1 
306981513 5.537921249e+00 1.628470380e+03 3.073653976e-01 6.681164079e+00 -1.368451718e-03 -4.281203945e-02 8.385355436e+01 5.962601980e-02  5208  4665 1 
390996644 1.919426691e+00 1.659069405e+03 8.178420644e-01 5.360457348e+00 1.785932571e-01  -1.175303253e-01 8.903046166e+01 5.236769584e-01  8865  7983 1 
 20176492 2.221284514e+00 1.439828781e+03 7.058347390e-01 3.442932675e+00 -4.899837429e-06 4.455487017e-03  8.654124430e+01 1.122087341e-01  6796  4525 1 
270204401 2.238157244e+00 1.654934185e+03 4.010704749e-01 5.350094982e+00 -1.242570332e-03 -5.399832997e-04 8.774202535e+01 2.220602230e-02  9094  4800 1 
  7695666 1.755313263e+01 1.411690190e+03 7.236965958e-01 2.154631079e+01 -5.570177428e-01 7.526052144e-02  8.879511608e+01 5.194208953e-01  5961  5946 1 
245863693 1.077401754e+00 1.439004085e+03 1.028101858e+00 6.400725403e+00 -2.466871931e-04 -1.515239909e-02 8.525843344e+01 5.863648370e-01  5614  4830 1 
290547036 9.031481831e-01 1.325883423e+03 1.204799830e+00 3.708982684e+00 -1.233050043e-05 -1.676789201e-02 7.751273072e+01 3.422510582e-01  6131  4272 1 
231851620 3.716889387e+00 1.355669390e+03 3.101670405e-01 5.797213478e+00 -9.896786541e-02 -1.439048431e-02 8.417313404e+01 2.194653485e-02  7764  4951 1 
 91638523 3.166454535e+00 1.386685174e+03 2.933327331e-01 5.541512906e+00 6.026154956e-04  -9.668020423e-03 8.522563056e+01 1.195844209e-02  6248  3871 1 
261656371 7.195643235e+00 1.330040108e+03 9.728325513e-01 1.331339646e+01 1.703562202e-01  1.135458031e-01  8.882253899e+01 9.466081244e-01  5963  5963 1 
272467271 1.347513887e+00 1.601093672e+03 4.498513117e-01 3.647474203e+00 -8.501766249e-05 -4.177128754e-02 7.617181859e+01 4.431620657e-02  7870  4946 1 
139721086 8.973737776e+00 1.328362133e+03 1.100401713e+00 2.019616524e+01 1.744492469e-03  2.726690141e-01  8.896569056e+01 1.098808937e+00  5997  5826 1 
  3816260 1.312811300e+01 1.390527893e+03 6.811360355e-01 1.887707132e+01 4.715266795e-01  6.879650776e-02  8.710120201e+01 4.308301524e-01  6353  6204 0 
437297176 4.396286416e+00 1.574701776e+03 3.868153465e-01 4.976403801e+00 2.741175103e-04  -7.424132987e-02 7.926191643e+01 6.492721303e-02  8264  6175 1 
270348090 5.638440122e+00 1.600653501e+03 6.597288606e-01 2.680752087e+01 -3.870140384e-03 1.089752667e-03  8.838409870e+01 4.225382190e-01  3310  3292 0 
229808144 1.161048599e+01 1.325733284e+03 2.564245946e-01 1.619302223e+01 -2.602847451e-02 6.892808938e-02  8.709805650e+01 2.778398550e-02  6272  4942 1 
118313102 9.255864371e+00 1.546322133e+03 9.228168306e-01 1.409953940e+01 -1.562833465e-01 1.167588347e-01  8.963811932e+01 8.782354699e-01 11184 11391 1 
291466214 7.050215894e+00 1.523735032e+03 7.674753855e-01 1.470665909e+01 3.698822826e-05  -2.418955250e-02 8.752468599e+01 4.240548333e-01  7287  6517 1 
153166843 1.931700464e+00 1.469478762e+03 8.189586430e-01 6.670660088e+00 2.657906622e-06  -9.294179154e-03 8.823787081e+01 6.793920325e-01  5633  5654 1 
 47380518 1.095434735e+00 1.545457440e+03 4.806418938e-01 3.993172094e+00 8.685029716e-04  -2.994296285e-02 8.942491628e+01 5.772773611e-02  5976  4249 1 
149861542 3.658606169e+00 1.439714311e+03 7.577185514e-01 7.667568068e+00 1.306677531e-04  -1.810793772e-02 8.435576588e+01 5.426044018e-01  8201  8020 1 
141978095 1.283393849e+01 1.609499002e+03 1.111951718e+00 1.384622617e+01 3.246626773e-01  2.249062866e-01  8.799205722e+01 1.282594215e+00  6870  6956 0 
 78234838 1.974020283e+00 1.517755432e+03 1.134381082e+00 1.463677932e+01 -5.190487391e-05 -2.154625210e-02 8.624234537e+01 9.347185803e-01  3585  3373 1 
129764561 2.434552906e+00 1.386757349e+03 1.197399921e+00 4.788422944e+00 -5.556526862e-04 -1.298050138e-02 8.430463255e+01 2.070097806e-01  8299  4635 1 
  3921749 5.611306003e+00 1.388675789e+03 9.401286730e-01 2.342025592e+01 6.601014719e-04  -1.920377638e-02 8.820725835e+01 5.064865066e-01  4175  3717 1 
 31810287 4.761538442e+00 1.548558995e+03 5.334471034e-01 1.268930932e+01 1.777156831e-04  -1.021533034e-02 8.769792252e+01 5.283918099e-02  6003  4003 1 
259701720 3.972114780e+00 1.468780080e+03 1.406447582e+00 8.538864290e+00 -9.846456406e-02 -3.303846739e-01 8.558429197e+01 3.942584711e-03  7662  2000 1 
120414806 2.553070494e+00 1.355954705e+03 1.178070965e+00 5.847675756e+00 -4.963917357e-06 -7.950520610e-03 8.650335939e+01 2.913320399e-01  7870  4897 1 
 67807856 3.373455274e+00 1.440408619e+03 2.522162220e-01 4.015969278e+00 6.949523206e-05  -8.240695316e-03 8.646109194e+01 2.679309022e-02  6511  5080 0 
253749178 1.837681312e+00 1.659138441e+03 3.347589595e-01 3.312012248e+00 -2.723051298e-05 2.810591360e-01  7.399330713e+01 1.526129543e-01  5958  6569 0 
117739806 5.620392448e+00 1.494089080e+03 4.176245554e-01 1.461896683e+01 2.451417503e-04  -1.642403774e-02 8.986328718e+01 1.492457648e-02  6141  3474 1 
141622065 2.927934089e+00 1.491734957e+03 4.399843194e-01 4.201955483e+00 3.568247737e-03  -1.376696833e-02 8.370434819e+01 1.709643684e-01  6866  6586 1 
401889117 6.586116961e+00 1.412634798e+03 7.021979017e-01 1.805547959e+01 -5.897866400e-03 -2.845214439e-02 8.877525676e+01 3.850773443e-01  5691  5318 1 
 11070365 1.803831295e+00 1.492280144e+03 7.044788649e-01 4.814488191e+00 -7.463751473e-04 -7.262495818e-04 8.094645722e+01 4.565034557e-01  3554  3496 0 
139732428 6.663700783e+00 1.438431001e+03 6.309250124e-01 1.041725696e+01 3.099398895e-05  -8.668210416e-03 8.651083585e+01 2.462624175e-01  7605  6450 1 
 49003142 5.005669978e+00 1.544440746e+03 1.030092462e+00 1.316738727e+01 -1.741361206e-04 -5.876830853e-03 8.614740162e+01 1.028995213e+00  5911  5857 1 
347545020 2.780769466e+00 1.413551221e+03 1.075553433e+00 7.083576064e+00 7.037807053e-05  -3.485380361e-03 8.787373423e+01 1.043113523e+00  8318  7981 1 
261746657 1.316984363e+00 1.655230657e+03 5.771535085e-01 4.272381852e+00 3.218899349e-04  -7.652824884e-03 8.322166873e+01 1.311432702e-01  6618  5057 1 
468958374 1.535213226e+00 1.491809324e+03 8.869131860e-01 4.748070407e+00 1.534095962e-04  -1.189975675e-02 8.999577445e+01 8.038378541e-01  5529  5563 1 
158329676 3.067321529e+00 1.545639024e+03 7.798143798e-01 9.624730267e+00 2.140670905e-08  -1.783918063e-02 8.590585007e+01 6.053173828e-01  5897  5888 0 
219421171 8.302998276e+00 1.445536111e+03 6.149680416e-01 1.418963143e+01 2.700164345e-02  8.613719343e-02  8.604179942e+01 2.019645010e-01  6930  5686 1 
176910080 1.857461103e+00 1.571554259e+03 2.341261517e-01 4.206499094e+00 -1.366606896e-03 -1.904356918e-02 8.303438326e+01 7.153558673e-03  5812  3642 0 
441422220 3.700103697e+00 1.328692479e+03 5.200289444e-01 9.655915132e+00 4.750939308e-05  1.324333676e-03  8.886283985e+01 5.701949015e-02  6467  4322 1 
234211934 1.064937127e+00 1.468810565e+03 1.416638182e+00 9.875618921e+00 1.625593056e-06  -1.252334521e-02 8.496828855e+01 2.073686623e+00  3948  3975 1 
173756896 1.134217321e+01 1.495614112e+03 5.793020043e-01 1.640333144e+01 1.580557900e-01  1.851356983e-01  8.992061897e+01 1.316858975e-01  3529  2991 1 
349797905 3.544971847e+00 1.659731376e+03 6.758391019e-01 7.709806088e+00 1.018302795e-04  -1.514665906e-03 8.998197739e+01 1.475002134e-01  9617  6213 1 
139148071 7.007892496e-01 1.325599937e+03 5.899659871e-01 2.386551016e+00 1.659450144e-04  -2.132283241e-03 7.277437493e+01 4.779046402e-02  6416  3928 1 
373364179 3.747587482e+00 1.438875809e+03 9.918482823e-01 1.485222957e+01 -9.226813270e-07 -2.504481425e-06 8.999233257e+01 8.419685534e-01  4875  4702 1 
271864083 2.333322519e+00 1.519456609e+03 5.577018401e-01 4.823067347e+00 -6.844911368e-04 -8.853806019e-02 7.881603308e+01 1.865609696e-01  3434  3133 1 
201497357 2.872139652e+00 1.470081782e+03 5.817258982e-01 6.871337520e+00 4.447629266e-04  -1.130753266e-03 8.808701387e+01 1.552735439e-01  7462  5786 1 
124282575 4.809934566e+00 1.573261988e+03 8.075969519e-01 1.113786805e+01 1.926411344e-02  7.200814224e-03  8.924875016e+01 5.957975771e-01  6449  6264 1 
407824089 1.794541236e+01 1.655350010e+03 5.915501677e-01 2.759051139e+01 -3.788211996e-01 3.744883298e-02  8.910541529e+01 1.785396313e-01  6169  5110 1 

